Let's Get Vysical: Perceptual Accuracy In Visual and Tactile Encodings

In this paper, we explore the effectiveness of tactile data encodings using swell paper in comparison to visual encodings displayed with SVGs for data perception tasks. By replicating and adapting Cleveland and McGill's graphical perception study for the tactile modality, we establish a novel tactile encoding hierarchy. In a study with 12 university students, we found that participants perceived visual encodings more accurately when comparing values, judging their ratios with lower cognitive load, and better self-evaluated performance than tactile encodings. However, tactile encodings differed from their visual counterparts in terms of how accurately values could be decoded from them. This suggests that data physicalizations will require different design guidance than that developed for visual encodings. By providing empirical evidence for the perceptual accuracy of tactile encodings, our work contributes to foundational research on forms of data representation that prioritize tactile perception such as tactile graphics.

==> vis_tactile_vis23_supplemental-main/Data_Analysis/cleaned_data.csv <==
"participant_id","FCWrong","type","condition","RespondedPercent","truePercent","abs_error","condition_order","trial_order","raw_error"
"P1",NA,"curvatures","Visual",80,35,45,2,3,45
"P1",NA,"curvatures","Visual",40,45,5,2,11,-5
"P1",NA,"curvatures","Visual",80,55,25,2,15,25
"P1",NA,"curvatures","Visual",90,65,25,2,23,25
"P1",1,"curvatures","Visual",99,75,24,2,29,24
"P1",NA,"curvatures","Visual",70,25,45,2,34,45
"P2",NA,"curvatures","Visual",45,35,10,2,3,10
"P2",NA,"curvatures","Visual",60,45,15,2,11,15
"P2",NA,"curvatures","Visual",60,55,5,2,15,5
"P2",NA,"curvatures","Visual",65,65,0,2,23,0
"P2",NA,"curvatures","Visual",75,75,0,2,29,0
"P2",NA,"curvatures","Visual",60,25,35,2,34,35
"P3",NA,"curvatures","Visual",55,35,20,3,3,20
"P3",NA,"curvatures","Visual",60,45,15,3,11,15
"P3",NA,"curvatures","Visual",70,55,15,3,15,15
"P3",NA,"curvatures","Visual",60,65,5,3,23,-5
"P3",NA,"curvatures","Visual",85,75,10,3,29,10
"P3",NA,"curvatures","Visual",45,25,20,3,34,20
"P4",NA,"curvatures","Visual",50,35,15,1,3,15
"P4",NA,"curvatures","Visual",50,45,5,1,11,5
"P4",NA,"curvatures","Visual",60,55,5,1,15,5
"P4",NA,"curvatures","Visual",60,65,5,1,23,-5
"P4",NA,"curvatures","Visual",80,75,5,1,29,5
"P4",NA,"curvatures","Visual",20,25,5,1,34,-5
"P5",NA,"curvatures","Visual",50,35,15,1,3,15
"P5",NA,"curvatures","Visual",50,45,5,1,11,5
"P5",NA,"curvatures","Visual",75,55,20,1,15,20
"P5",NA,"curvatures","Visual",50,65,15,1,23,-15
"P5",NA,"curvatures","Visual",90,75,15,1,29,15
"P5",NA,"curvatures","Visual",20,25,5,1,34,-5
"P6",NA,"curvatures","Visual",55,35,20,3,3,20
"P6",NA,"curvatures","Visual",75,45,30,3,11,30
"P6",NA,"curvatures","Visual",90,55,35,3,15,35
"P6",NA,"curvatures","Visual",60,65,5,3,23,-5
"P6",NA,"curvatures","Visual",90,75,15,3,29,15
"P6",NA,"curvatures","Visual",50,25,25,3,34,25
"P7",NA,"curvatures","Visual",50,35,15,1,3,15
"P7",NA,"curvatures","Visual",50,45,5,1,11,5
"P7",NA,"curvatures","Visual",80,55,25,1,15,25
"P7",NA,"curvatures","Visual",90,65,25,1,23,25
"P7",NA,"curvatures","Visual",90,75,15,1,29,15
"P7",NA,"curvatures","Visual",50,25,25,1,34,25
"P8",NA,"curvatures","Visual",30,35,5,3,3,-5
"P8",NA,"curvatures","Visual",60,45,15,3,11,15
"P8",NA,"curvatures","Visual",80,55,25,3,15,25
"P8",NA,"curvatures","Visual",90,65,25,3,23,25
"P8",NA,"curvatures","Visual",95,75,20,3,29,20
"P8",NA,"curvatures","Visual",10,25,15,3,34,-15
"P9",NA,"curvatures","Visual",50,35,15,2,3,15
"P9",NA,"curvatures","Visual",70,45,25,2,11,25
"P9",NA,"curvatures","Visual",70,55,15,2,15,15
"P9",NA,"curvatures","Visual",75,65,10,2,23,10
"P9",NA,"curvatures","Visual",90,75,15,2,29,15
"P9",NA,"curvatures","Visual",45,25,20,2,34,20
"P10",NA,"curvatures","Visual",60,35,25,1,3,25
"P10",NA,"curvatures","Visual",50,45,5,1,11,5
"P10",NA,"curvatures","Visual",90,55,35,1,15,35
"P10",NA,"curvatures","Visual",80,65,15,1,23,15
"P10",NA,"curvatures","Visual",95,75,20,1,29,20
"P10",NA,"curvatures","Visual",70,25,45,1,34,45
"P11",NA,"curvatures","Visual",50,35,15,3,3,15
"P11",NA,"curvatures","Visual",60,45,15,3,11,15
"P11",NA,"curvatures","Visual",70,55,15,3,15,15
"P11",1,"curvatures","Visual",90,65,25,3,23,25
"P11",NA,"curvatures","Visual",90,75,15,3,29,15
"P11",NA,"curvatures","Visual",33,25,8,3,34,8
"P12",NA,"curvatures","Visual",50,35,15,2,3,15
"P12",1,"curvatures","Visual",75,45,30,2,11,30
"P12",NA,"curvatures","Visual",50,55,5,2,15,-5
"P12",NA,"curvatures","Visual",70,65,5,2,23,5
"P12",NA,"curvatures","Visual",90,75,15,2,29,15
"P12",NA,"curvatures","Visual",33,25,8,2,34,8
"P1",NA,"lengths","Visual",50,45,5,2,6,5
"P1",NA,"lengths","Visual",70,55,15,2,12,15
"P1",NA,"lengths","Visual",70,65,5,2,13,5
"P1",NA,"lengths","Visual",80,75,5,2,21,5
"P1",NA,"lengths","Visual",20,25,5,2,26,-5
"P1",NA,"lengths","Visual",40,35,5,2,33,5
"P2",NA,"lengths","Visual",35,45,10,2,6,-10
"P2",NA,"lengths","Visual",50,55,5,2,12,-5
"P2",NA,"lengths","Visual",55,65,10,2,13,-10
"P2",NA,"lengths","Visual",60,75,15,2,21,-15
"P2",NA,"lengths","Visual",20,25,5,2,26,-5
"P2",NA,"lengths","Visual",30,35,5,2,33,-5
"P3",NA,"lengths","Visual",40,45,5,3,6,-5
"P3",NA,"lengths","Visual",50,55,5,3,12,-5
"P3",NA,"lengths","Visual",75,65,10,3,13,10
"P3",NA,"lengths","Visual",80,75,5,3,21,5
"P3",NA,"lengths","Visual",25,25,0,3,26,0
"P3",NA,"lengths","Visual",35,35,0,3,33,0
"P4",NA,"lengths","Visual",50,45,5,1,6,5
"P4",NA,"lengths","Visual",50,55,5,1,12,-5
"P4",NA,"lengths","Visual",60,65,5,1,13,-5
"P4",NA,"lengths","Visual",70,75,5,1,21,-5
"P4",NA,"lengths","Visual",25,25,0,1,26,0
"P4",NA,"lengths","Visual",30,35,5,1,33,-5
"P5",NA,"lengths","Visual",33,45,12,1,6,-12
"P5",NA,"lengths","Visual",50,55,5,1,12,-5
"P5",NA,"lengths","Visual",75,75,0,1,21,0
"P5",NA,"lengths","Visual",20,25,5,1,26,-5
"P5",NA,"lengths","Visual",25,35,10,1,33,-10
"P6",NA,"lengths","Visual",40,45,5,3,6,-5
"P6",NA,"lengths","Visual",60,55,5,3,12,5
"P6",NA,"lengths","Visual",60,65,5,3,13,-5
"P6",NA,"lengths","Visual",85,75,10,3,21,10
"P6",NA,"lengths","Visual",20,25,5,3,26,-5
"P6",NA,"lengths","Visual",32,35,3,3,33,-3
"P7",NA,"lengths","Visual",50,45,5,1,6,5
"P7",NA,"lengths","Visual",50,55,5,1,12,-5
"P7",NA,"lengths","Visual",60,65,5,1,13,-5
"P7",NA,"lengths","Visual",80,75,5,1,21,5
"P7",NA,"lengths","Visual",20,25,5,1,26,-5
"P7",NA,"lengths","Visual",30,35,5,1,33,-5
"P8",NA,"lengths","Visual",50,45,5,3,6,5
"P8",NA,"lengths","Visual",65,55,10,3,12,10
"P8",NA,"lengths","Visual",80,65,15,3,13,15
"P8",NA,"lengths","Visual",85,75,10,3,21,10
"P8",NA,"lengths","Visual",10,25,15,3,26,-15
"P8",NA,"lengths","Visual",25,35,10,3,33,-10
"P9",NA,"lengths","Visual",40,45,5,2,6,-5
"P9",NA,"lengths","Visual",55,55,0,2,12,0
"P9",NA,"lengths","Visual",60,65,5,2,13,-5
"P9",NA,"lengths","Visual",75,75,0,2,21,0
"P9",NA,"lengths","Visual",18,25,7,2,26,-7
"P9",NA,"lengths","Visual",37,35,2,2,33,2
"P10",NA,"lengths","Visual",45,45,0,1,6,0
"P10",NA,"lengths","Visual",85,65,20,1,13,20
"P10",NA,"lengths","Visual",80,75,5,1,21,5
"P10",NA,"lengths","Visual",20,25,5,1,26,-5
"P10",NA,"lengths","Visual",35,35,0,1,33,0
"P11",NA,"lengths","Visual",33,45,12,3,6,-12
"P11",NA,"lengths","Visual",45,55,10,3,12,-10
"P11",NA,"lengths","Visual",55,65,10,3,13,-10
"P11",NA,"lengths","Visual",80,75,5,3,21,5
"P11",NA,"lengths","Visual",20,25,5,3,26,-5
"P11",NA,"lengths","Visual",33,35,2,3,33,-2
"P12",NA,"lengths","Visual",33,45,12,2,6,-12
"P12",NA,"lengths","Visual",50,55,5,2,12,-5
"P12",NA,"lengths","Visual",60,65,5,2,13,-5
"P12",NA,"lengths","Visual",60,75,15,2,21,-15
"P12",NA,"lengths","Visual",15,25,10,2,26,-10
"P12",NA,"lengths","Visual",25,35,10,2,33,-10
"P1",NA,"areas","Visual",30,25,5,2,5,5
"P1",NA,"areas","Visual",40,35,5,2,9,5
"P1",NA,"areas","Visual",60,45,15,2,14,15
"P1",NA,"areas","Visual",60,55,5,2,20,5
"P1",NA,"areas","Visual",70,65,5,2,30,5
"P1",NA,"areas","Visual",90,75,15,2,31,15
"P2",NA,"areas","Visual",25,25,0,2,5,0
"P2",NA,"areas","Visual",30,35,5,2,9,-5
"P2",NA,"areas","Visual",40,45,5,2,14,-5
"P2",NA,"areas","Visual",55,55,0,2,20,0
"P2",NA,"areas","Visual",70,65,5,2,30,5
"P2",NA,"areas","Visual",70,75,5,2,31,-5
"P3",NA,"areas","Visual",25,25,0,3,5,0
"P3",NA,"areas","Visual",30,35,5,3,9,-5
"P3",NA,"areas","Visual",60,45,15,3,14,15
"P3",NA,"areas","Visual",60,55,5,3,20,5
"P3",NA,"areas","Visual",80,65,15,3,30,15
"P3",NA,"areas","Visual",90,75,15,3,31,15
"P4",NA,"areas","Visual",20,25,5,1,5,-5
"P4",NA,"areas","Visual",25,35,10,1,9,-10
"P4",NA,"areas","Visual",30,45,15,1,14,-15
"P4",NA,"areas","Visual",35,55,20,1,20,-20
"P4",NA,"areas","Visual",75,65,10,1,30,10
"P4",NA,"areas","Visual",80,75,5,1,31,5
"P5",NA,"areas","Visual",25,25,0,1,5,0
"P5",NA,"areas","Visual",33,35,2,1,9,-2
"P5",NA,"areas","Visual",50,45,5,1,14,5
"P5",NA,"areas","Visual",50,55,5,1,20,-5
"P5",NA,"areas","Visual",80,65,15,1,30,15
"P5",NA,"areas","Visual",80,75,5,1,31,5
"P6",NA,"areas","Visual",44,25,19,3,5,19
"P6",NA,"areas","Visual",60,35,25,3,9,25
"P6",NA,"areas","Visual",75,45,30,3,14,30
"P6",NA,"areas","Visual",80,55,25,3,20,25
"P6",NA,"areas","Visual",90,65,25,3,30,25
"P6",NA,"areas","Visual",92,75,17,3,31,17
"P7",NA,"areas","Visual",60,25,35,1,5,35
"P7",NA,"areas","Visual",50,35,15,1,9,15
"P7",NA,"areas","Visual",50,45,5,1,14,5
"P7",NA,"areas","Visual",60,55,5,1,20,5
"P7",NA,"areas","Visual",60,65,5,1,30,-5
"P7",NA,"areas","Visual",80,75,5,1,31,5
"P8",NA,"areas","Visual",20,25,5,3,5,-5
"P8",NA,"areas","Visual",30,35,5,3,9,-5
"P8",NA,"areas","Visual",75,45,30,3,14,30
"P8",NA,"areas","Visual",80,55,25,3,20,25
"P8",NA,"areas","Visual",85,65,20,3,30,20
"P8",NA,"areas","Visual",90,75,15,3,31,15
"P9",NA,"areas","Visual",33,25,8,2,5,8
"P9",NA,"areas","Visual",40,35,5,2,9,5
"P9",NA,"areas","Visual",45,45,0,2,14,0
"P9",NA,"areas","Visual",50,55,5,2,20,-5
"P9",NA,"areas","Visual",80,65,15,2,30,15
"P9",NA,"areas","Visual",90,75,15,2,31,15
"P10",NA,"areas","Visual",35,25,10,1,5,10
"P10",NA,"areas","Visual",40,35,5,1,9,5
"P10",NA,"areas","Visual",70,45,25,1,14,25
"P10",NA,"areas","Visual",75,55,20,1,20,20
"P10",NA,"areas","Visual",75,65,10,1,30,10
"P10",NA,"areas","Visual",75,75,0,1,31,0
"P11",NA,"areas","Visual",10,25,15,3,5,-15
"P11",NA,"areas","Visual",33,35,2,3,9,-2
"P11",NA,"areas","Visual",50,45,5,3,14,5
"P11",NA,"areas","Visual",40,55,15,3,20,-15
"P11",NA,"areas","Visual",90,65,25,3,30,25
"P11",NA,"areas","Visual",90,75,15,3,31,15
"P12",NA,"areas","Visual",10,25,15,2,5,-15
"P12",NA,"areas","Visual",25,35,10,2,9,-10
"P12",NA,"areas","Visual",40,45,5,2,14,-5
"P12",NA,"areas","Visual",50,55,5,2,20,-5
"P12",NA,"areas","Visual",60,65,5,2,30,-5
"P12",NA,"areas","Visual",80,75,5,2,31,5
"P1",NA,"shadings","Visual",60,75,15,2,1,-15
"P1",NA,"shadings","Visual",20,25,5,2,8,-5
"P1",NA,"shadings","Visual",25,35,10,2,16,-10
"P1",NA,"shadings","Visual",50,45,5,2,22,5
"P1",NA,"shadings","Visual",60,55,5,2,25,5
"P1",NA,"shadings","Visual",25,65,40,2,36,-40
"P2",NA,"shadings","Visual",50,75,25,2,1,-25
"P2",NA,"shadings","Visual",5,25,20,2,8,-20
"P2",NA,"shadings","Visual",15,35,20,2,16,-20
"P2",NA,"shadings","Visual",25,45,20,2,22,-20
"P2",NA,"shadings","Visual",25,55,30,2,25,-30
"P2",NA,"shadings","Visual",33,65,32,2,36,-32
"P3",NA,"shadings","Visual",65,75,10,3,1,-10
"P3",NA,"shadings","Visual",25,25,0,3,8,0
"P3",NA,"shadings","Visual",30,35,5,3,16,-5
"P3",NA,"shadings","Visual",40,45,5,3,22,-5
"P3",NA,"shadings","Visual",35,55,20,3,25,-20
"P3",NA,"shadings","Visual",60,65,5,3,36,-5
"P4",NA,"shadings","Visual",40,75,35,1,1,-35
"P4",NA,"shadings","Visual",15,25,10,1,8,-10
"P4",NA,"shadings","Visual",20,35,15,1,16,-15
"P4",NA,"shadings","Visual",25,45,20,1,22,-20
"P4",NA,"shadings","Visual",35,55,20,1,25,-20
"P4",NA,"shadings","Visual",80,65,15,1,36,15
"P5",NA,"shadings","Visual",50,75,25,1,1,-25
"P5",NA,"shadings","Visual",25,25,0,1,8,0
"P5",NA,"shadings","Visual",25,35,10,1,16,-10
"P5",NA,"shadings","Visual",50,45,5,1,22,5
"P5",NA,"shadings","Visual",25,55,30,1,25,-30
"P5",NA,"shadings","Visual",50,65,15,1,36,-15
"P6",NA,"shadings","Visual",60,75,15,3,1,-15
"P6",NA,"shadings","Visual",25,25,0,3,8,0
"P6",NA,"shadings","Visual",24,35,11,3,16,-11
"P6",NA,"shadings","Visual",30,45,15,3,22,-15
"P6",NA,"shadings","Visual",33,55,22,3,25,-22
"P6",NA,"shadings","Visual",67,65,2,3,36,2
"P7",NA,"shadings","Visual",25,75,50,1,1,-50
"P7",NA,"shadings","Visual",20,25,5,1,8,-5
"P7",NA,"shadings","Visual",25,35,10,1,16,-10
"P7",NA,"shadings","Visual",25,45,20,1,22,-20
"P7",NA,"shadings","Visual",25,55,30,1,25,-30
"P7",NA,"shadings","Visual",50,65,15,1,36,-15
"P8",NA,"shadings","Visual",85,75,10,3,1,10
"P8",NA,"shadings","Visual",10,25,15,3,8,-15
"P8",NA,"shadings","Visual",40,35,5,3,16,5
"P8",NA,"shadings","Visual",60,45,15,3,22,15
"P8",NA,"shadings","Visual",70,55,15,3,25,15
"P8",NA,"shadings","Visual",80,65,15,3,36,15
"P9",NA,"shadings","Visual",80,75,5,2,1,5
"P9",NA,"shadings","Visual",33,25,8,2,8,8
"P9",NA,"shadings","Visual",38,35,3,2,16,3
"P9",NA,"shadings","Visual",50,45,5,2,22,5
"P9",NA,"shadings","Visual",55,55,0,2,25,0
"P9",NA,"shadings","Visual",77,65,12,2,36,12
"P10",NA,"shadings","Visual",55,75,20,1,1,-20
"P10",NA,"shadings","Visual",20,25,5,1,8,-5
"P10",NA,"shadings","Visual",60,35,25,1,16,25
"P10",NA,"shadings","Visual",50,45,5,1,22,5
"P10",NA,"shadings","Visual",60,55,5,1,25,5
"P10",NA,"shadings","Visual",40,65,25,1,36,-25
"P11",NA,"shadings","Visual",50,75,25,3,1,-25
"P11",NA,"shadings","Visual",25,25,0,3,8,0
"P11",NA,"shadings","Visual",10,35,25,3,16,-25
"P11",NA,"shadings","Visual",20,45,25,3,22,-25
"P11",NA,"shadings","Visual",40,55,15,3,25,-15
"P11",NA,"shadings","Visual",50,65,15,3,36,-15
"P12",NA,"shadings","Visual",50,75,25,2,1,-25
"P12",NA,"shadings","Visual",10,25,15,2,8,-15
"P12",NA,"shadings","Visual",30,35,5,2,16,-5
"P12",NA,"shadings","Visual",60,45,15,2,22,15
"P12",NA,"shadings","Visual",30,55,25,2,25,-25
"P12",NA,"shadings","Visual",50,65,15,2,36,-15
"P1",NA,"position_aligned","Visual",60,55,5,2,4,5
"P1",NA,"position_aligned","Visual",60,65,5,2,10,-5
"P1",NA,"position_aligned","Visual",80,75,5,2,18,5
"P1",NA,"position_aligned","Visual",25,25,0,2,24,0
"P1",NA,"position_aligned","Visual",33,35,2,2,27,-2
"P1",NA,"position_aligned","Visual",40,45,5,2,35,-5
"P2",NA,"position_aligned","Visual",50,55,5,2,4,-5
"P2",NA,"position_aligned","Visual",65,65,0,2,10,0
"P2",NA,"position_aligned","Visual",75,75,0,2,18,0
"P2",NA,"position_aligned","Visual",20,25,5,2,24,-5
"P2",NA,"position_aligned","Visual",25,35,10,2,27,-10
"P2",NA,"position_aligned","Visual",45,45,0,2,35,0
"P3",NA,"position_aligned","Visual",70,55,15,3,4,15
"P3",NA,"position_aligned","Visual",70,65,5,3,10,5
"P3",NA,"position_aligned","Visual",75,75,0,3,18,0
"P3",NA,"position_aligned","Visual",25,25,0,3,24,0
"P3",NA,"position_aligned","Visual",30,35,5,3,27,-5
"P3",NA,"position_aligned","Visual",50,45,5,3,35,5
"P4",NA,"position_aligned","Visual",50,55,5,1,4,-5
"P4",NA,"position_aligned","Visual",60,65,5,1,10,-5
"P4",NA,"position_aligned","Visual",70,75,5,1,18,-5
"P4",NA,"position_aligned","Visual",20,25,5,1,24,-5
"P4",NA,"position_aligned","Visual",30,35,5,1,27,-5
"P4",NA,"position_aligned","Visual",50,45,5,1,35,5
"P5",NA,"position_aligned","Visual",50,55,5,1,4,-5
"P5",NA,"position_aligned","Visual",50,65,15,1,10,-15
"P5",NA,"position_aligned","Visual",75,75,0,1,18,0
"P5",NA,"position_aligned","Visual",25,25,0,1,24,0
"P5",NA,"position_aligned","Visual",25,35,10,1,27,-10
"P5",NA,"position_aligned","Visual",50,45,5,1,35,5
"P6",NA,"position_aligned","Visual",60,55,5,3,4,5
"P6",NA,"position_aligned","Visual",55,65,10,3,10,-10
"P6",NA,"position_aligned","Visual",90,75,15,3,18,15
"P6",NA,"position_aligned","Visual",20,25,5,3,24,-5
"P6",NA,"position_aligned","Visual",35,35,0,3,27,0
"P6",NA,"position_aligned","Visual",50,45,5,3,35,5
"P7",NA,"position_aligned","Visual",50,55,5,1,4,-5
"P7",NA,"position_aligned","Visual",60,65,5,1,10,-5
"P7",NA,"position_aligned","Visual",60,75,15,1,18,-15
"P7",NA,"position_aligned","Visual",20,25,5,1,24,-5
"P7",NA,"position_aligned","Visual",20,35,15,1,27,-15
"P7",NA,"position_aligned","Visual",30,45,15,1,35,-15
"P8",NA,"position_aligned","Visual",70,55,15,3,4,15
"P8",NA,"position_aligned","Visual",80,65,15,3,10,15
"P8",NA,"position_aligned","Visual",90,75,15,3,18,15
"P8",NA,"position_aligned","Visual",30,25,5,3,24,5
"P8",NA,"position_aligned","Visual",30,35,5,3,27,-5
"P8",NA,"position_aligned","Visual",40,45,5,3,35,-5
"P9",NA,"position_aligned","Visual",50,55,5,2,4,-5
"P9",NA,"position_aligned","Visual",75,65,10,2,10,10
"P9",NA,"position_aligned","Visual",80,75,5,2,18,5
"P9",NA,"position_aligned","Visual",23,25,2,2,24,-2
"P9",NA,"position_aligned","Visual",30,35,5,2,27,-5
"P9",NA,"position_aligned","Visual",40,45,5,2,35,-5
"P10",NA,"position_aligned","Visual",65,55,10,1,4,10
"P10",NA,"position_aligned","Visual",70,65,5,1,10,5
"P10",NA,"position_aligned","Visual",75,75,0,1,18,0
"P10",NA,"position_aligned","Visual",20,25,5,1,24,-5
"P10",NA,"position_aligned","Visual",25,35,10,1,27,-10
"P10",NA,"position_aligned","Visual",45,45,0,1,35,0
"P11",NA,"position_aligned","Visual",50,55,5,3,4,-5
"P11",NA,"position_aligned","Visual",60,65,5,3,10,-5
"P11",NA,"position_aligned","Visual",80,75,5,3,18,5
"P11",NA,"position_aligned","Visual",10,25,15,3,24,-15
"P11",NA,"position_aligned","Visual",30,35,5,3,27,-5
"P11",NA,"position_aligned","Visual",40,45,5,3,35,-5
"P12",NA,"position_aligned","Visual",50,55,5,2,4,-5
"P12",NA,"position_aligned","Visual",60,65,5,2,10,-5
"P12",NA,"position_aligned","Visual",70,75,5,2,18,-5
"P12",NA,"position_aligned","Visual",20,25,5,2,24,-5
"P12",NA,"position_aligned","Visual",25,35,10,2,27,-10
"P12",NA,"position_aligned","Visual",33,45,12,2,35,-12
"P1",NA,"position_unaligned","Visual",60,65,5,2,2,-5
"P1",NA,"position_unaligned","Visual",70,75,5,2,7,-5
"P1",NA,"position_unaligned","Visual",30,25,5,2,17,5
"P1",NA,"position_unaligned","Visual",25,35,10,2,19,-10
"P1",NA,"position_unaligned","Visual",40,45,5,2,28,-5
"P1",NA,"position_unaligned","Visual",50,55,5,2,32,-5
"P2",NA,"position_unaligned","Visual",55,65,10,2,2,-10
"P2",NA,"position_unaligned","Visual",85,75,10,2,7,10
"P2",NA,"position_unaligned","Visual",15,25,10,2,17,-10
"P2",NA,"position_unaligned","Visual",30,35,5,2,19,-5
"P2",NA,"position_unaligned","Visual",40,45,5,2,28,-5
"P2",NA,"position_unaligned","Visual",50,55,5,2,32,-5
"P3",NA,"position_unaligned","Visual",75,65,10,3,2,10
"P3",NA,"position_unaligned","Visual",80,75,5,3,7,5
"P3",NA,"position_unaligned","Visual",25,25,0,3,17,0
"P3",NA,"position_unaligned","Visual",30,35,5,3,19,-5
"P3",NA,"position_unaligned","Visual",50,45,5,3,28,5
"P3",NA,"position_unaligned","Visual",55,55,0,3,32,0
"P4",NA,"position_unaligned","Visual",60,65,5,1,2,-5
"P4",NA,"position_unaligned","Visual",70,75,5,1,7,-5
"P4",NA,"position_unaligned","Visual",20,25,5,1,17,-5
"P4",NA,"position_unaligned","Visual",25,35,10,1,19,-10
"P4",NA,"position_unaligned","Visual",50,45,5,1,28,5
"P4",NA,"position_unaligned","Visual",50,55,5,1,32,-5
"P5",NA,"position_unaligned","Visual",66,65,1,1,2,1
"P5",NA,"position_unaligned","Visual",75,75,0,1,7,0
"P5",NA,"position_unaligned","Visual",25,25,0,1,17,0
"P5",NA,"position_unaligned","Visual",50,35,15,1,19,15
"P5",NA,"position_unaligned","Visual",50,45,5,1,28,5
"P5",NA,"position_unaligned","Visual",50,55,5,1,32,-5
"P6",NA,"position_unaligned","Visual",70,65,5,3,2,5
"P6",NA,"position_unaligned","Visual",80,75,5,3,7,5
"P6",NA,"position_unaligned","Visual",25,25,0,3,17,0
"P6",NA,"position_unaligned","Visual",30,35,5,3,19,-5
"P6",NA,"position_unaligned","Visual",40,45,5,3,28,-5
"P6",NA,"position_unaligned","Visual",60,55,5,3,32,5
"P7",NA,"position_unaligned","Visual",60,65,5,1,2,-5
"P7",NA,"position_unaligned","Visual",60,75,15,1,7,-15
"P7",NA,"position_unaligned","Visual",20,25,5,1,17,-5
"P7",NA,"position_unaligned","Visual",30,35,5,1,19,-5
"P7",NA,"position_unaligned","Visual",50,45,5,1,28,5
"P7",NA,"position_unaligned","Visual",50,55,5,1,32,-5
"P8",NA,"position_unaligned","Visual",80,65,15,3,2,15
"P8",NA,"position_unaligned","Visual",90,75,15,3,7,15
"P8",NA,"position_unaligned","Visual",40,25,15,3,17,15
"P8",NA,"position_unaligned","Visual",20,35,15,3,19,-15
"P8",NA,"position_unaligned","Visual",20,45,25,3,28,-25
"P8",NA,"position_unaligned","Visual",60,55,5,3,32,5
"P9",NA,"position_unaligned","Visual",65,65,0,2,2,0
"P9",NA,"position_unaligned","Visual",80,75,5,2,7,5
"P9",NA,"position_unaligned","Visual",20,25,5,2,17,-5
"P9",NA,"position_unaligned","Visual",25,35,10,2,19,-10
"P9",NA,"position_unaligned","Visual",40,45,5,2,28,-5
"P9",NA,"position_unaligned","Visual",50,55,5,2,32,-5
"P10",NA,"position_unaligned","Visual",75,65,10,1,2,10
"P10",NA,"position_unaligned","Visual",90,75,15,1,7,15
"P10",NA,"position_unaligned","Visual",25,25,0,1,17,0
"P10",NA,"position_unaligned","Visual",25,35,10,1,19,-10
"P10",NA,"position_unaligned","Visual",35,45,10,1,28,-10
"P10",NA,"position_unaligned","Visual",45,55,10,1,32,-10
"P11",NA,"position_unaligned","Visual",60,65,5,3,2,-5
"P11",NA,"position_unaligned","Visual",80,75,5,3,7,5
"P11",NA,"position_unaligned","Visual",25,25,0,3,17,0
"P11",NA,"position_unaligned","Visual",20,35,15,3,19,-15
"P11",NA,"position_unaligned","Visual",50,45,5,3,28,5
"P11",NA,"position_unaligned","Visual",50,55,5,3,32,-5
"P12",NA,"position_unaligned","Visual",75,65,10,2,2,10
"P12",NA,"position_unaligned","Visual",80,75,5,2,7,5
"P12",NA,"position_unaligned","Visual",25,25,0,2,17,0
"P12",NA,"position_unaligned","Visual",25,35,10,2,19,-10
"P12",NA,"position_unaligned","Visual",33,45,12,2,28,-12
"P12",NA,"position_unaligned","Visual",50,55,5,2,32,-5
"P1",NA,"curvatures","Tactile",50,65,15,1,1,-15
"P1",NA,"curvatures","Tactile",90,75,15,1,7,15
"P1",NA,"curvatures","Tactile",50,25,25,1,18,25
"P1",NA,"curvatures","Tactile",60,35,25,1,24,25
"P1",NA,"curvatures","Tactile",90,45,45,1,30,45
"P1",NA,"curvatures","Tactile",90,55,35,1,32,35
"P2",1,"curvatures","Tactile",80,65,15,3,1,15
"P2",NA,"curvatures","Tactile",60,75,15,3,7,-15
"P2",NA,"curvatures","Tactile",55,25,30,3,18,30
"P2",NA,"curvatures","Tactile",55,35,20,3,24,20
"P2",NA,"curvatures","Tactile",60,45,15,3,30,15
"P2",NA,"curvatures","Tactile",75,55,20,3,32,20
"P3",NA,"curvatures","Tactile",50,65,15,1,1,-15
"P3",NA,"curvatures","Tactile",80,75,5,1,7,5
"P3",NA,"curvatures","Tactile",50,25,25,1,18,25
"P3",NA,"curvatures","Tactile",60,35,25,1,24,25
"P3",NA,"curvatures","Tactile",50,45,5,1,30,5
"P3",NA,"curvatures","Tactile",35,55,20,1,32,-20
"P4",NA,"curvatures","Tactile",40,65,25,2,1,-25
"P4",NA,"curvatures","Tactile",80,75,5,2,7,5
"P4",NA,"curvatures","Tactile",30,25,5,2,18,5
"P4",NA,"curvatures","Tactile",50,35,15,2,24,15
"P4",NA,"curvatures","Tactile",60,45,15,2,30,15
"P4",NA,"curvatures","Tactile",60,55,5,2,32,5
"P5",NA,"curvatures","Tactile",50,65,15,3,1,-15
"P5",NA,"curvatures","Tactile",50,75,25,3,7,-25
"P5",NA,"curvatures","Tactile",25,25,0,3,18,0
"P5",NA,"curvatures","Tactile",50,35,15,3,24,15
"P5",NA,"curvatures","Tactile",33,45,12,3,30,-12
"P5",NA,"curvatures","Tactile",50,55,5,3,32,-5
"P6",1,"curvatures","Tactile",80,65,15,2,1,15
"P6",NA,"curvatures","Tactile",90,75,15,2,7,15
"P6",NA,"curvatures","Tactile",30,25,5,2,18,5
"P6",NA,"curvatures","Tactile",50,35,15,2,24,15
"P6",NA,"curvatures","Tactile",45,45,0,2,30,0
"P6",NA,"curvatures","Tactile",47,55,8,2,32,-8
"P7",NA,"curvatures","Tactile",80,65,15,2,1,15
"P7",NA,"curvatures","Tactile",50,75,25,2,7,-25
"P7",NA,"curvatures","Tactile",50,25,25,2,18,25
"P7",NA,"curvatures","Tactile",50,35,15,2,24,15
"P7",NA,"curvatures","Tactile",80,45,35,2,30,35
"P7",NA,"curvatures","Tactile",50,55,5,2,32,-5
"P8",NA,"curvatures","Tactile",85,65,20,1,1,20
"P8",NA,"curvatures","Tactile",80,75,5,1,7,5
"P8",NA,"curvatures","Tactile",60,25,35,1,18,35
"P8",NA,"curvatures","Tactile",20,35,15,1,24,-15
"P8",NA,"curvatures","Tactile",90,45,45,1,30,45
"P8",NA,"curvatures","Tactile",40,55,15,1,32,-15
"P9",1,"curvatures","Tactile",65,65,0,3,1,0
"P9",NA,"curvatures","Tactile",80,75,5,3,7,5
"P9",NA,"curvatures","Tactile",60,25,35,3,18,35
"P9",NA,"curvatures","Tactile",65,35,30,3,24,30
"P9",NA,"curvatures","Tactile",80,45,35,3,30,35
"P9",NA,"curvatures","Tactile",66,55,11,3,32,11
"P10",NA,"curvatures","Tactile",45,65,20,3,1,-20
"P10",NA,"curvatures","Tactile",75,75,0,3,7,0
"P10",NA,"curvatures","Tactile",33,25,8,3,18,8
"P10",NA,"curvatures","Tactile",80,35,45,3,24,45
"P10",NA,"curvatures","Tactile",33,45,12,3,30,-12
"P10",NA,"curvatures","Tactile",55,55,0,3,32,0
"P11",1,"curvatures","Tactile",80,65,15,2,1,15
"P11",NA,"curvatures","Tactile",80,75,5,2,7,5
"P11",NA,"curvatures","Tactile",45,25,20,2,18,20
"P11",NA,"curvatures","Tactile",30,35,5,2,24,-5
"P11",NA,"curvatures","Tactile",90,45,45,2,30,45
"P11",NA,"curvatures","Tactile",70,55,15,2,32,15
"P12",NA,"curvatures","Tactile",30,65,35,1,1,-35
"P12",NA,"curvatures","Tactile",25,75,50,1,7,-50
"P12",NA,"curvatures","Tactile",50,25,25,1,18,25
"P12",NA,"curvatures","Tactile",60,35,25,1,24,25
"P12",NA,"curvatures","Tactile",60,45,15,1,30,15
"P12",NA,"curvatures","Tactile",80,55,25,1,32,25
"P1",NA,"lengths","Tactile",20,25,5,1,3,-5
"P1",NA,"lengths","Tactile",40,35,5,1,10,5
"P1",NA,"lengths","Tactile",50,45,5,1,15,5
"P1",NA,"lengths","Tactile",50,55,5,1,19,-5
"P1",NA,"lengths","Tactile",70,65,5,1,25,5
"P1",NA,"lengths","Tactile",80,75,5,1,34,5
"P2",NA,"lengths","Tactile",20,25,5,3,3,-5
"P2",NA,"lengths","Tactile",25,35,10,3,10,-10
"P2",NA,"lengths","Tactile",40,45,5,3,15,-5
"P2",NA,"lengths","Tactile",55,55,0,3,19,0
"P2",NA,"lengths","Tactile",60,65,5,3,25,-5
"P2",NA,"lengths","Tactile",75,75,0,3,34,0
"P3",NA,"lengths","Tactile",20,25,5,1,3,-5
"P3",NA,"lengths","Tactile",33,35,2,1,10,-2
"P3",NA,"lengths","Tactile",35,45,10,1,15,-10
"P3",NA,"lengths","Tactile",60,55,5,1,19,5
"P3",NA,"lengths","Tactile",50,65,15,1,25,-15
"P3",NA,"lengths","Tactile",50,75,25,1,34,-25
"P4",NA,"lengths","Tactile",20,25,5,2,3,-5
"P4",NA,"lengths","Tactile",25,35,10,2,10,-10
"P4",NA,"lengths","Tactile",30,45,15,2,15,-15
"P4",NA,"lengths","Tactile",30,55,25,2,19,-25
"P4",NA,"lengths","Tactile",70,65,5,2,25,5
"P4",NA,"lengths","Tactile",70,75,5,2,34,-5
"P5",NA,"lengths","Tactile",25,25,0,3,3,0
"P5",NA,"lengths","Tactile",25,35,10,3,10,-10
"P5",NA,"lengths","Tactile",33,45,12,3,15,-12
"P5",NA,"lengths","Tactile",50,55,5,3,19,-5
"P5",NA,"lengths","Tactile",50,65,15,3,25,-15
"P5",NA,"lengths","Tactile",75,75,0,3,34,0
"P6",NA,"lengths","Tactile",30,25,5,2,3,5
"P6",NA,"lengths","Tactile",27,35,8,2,10,-8
"P6",NA,"lengths","Tactile",38,45,7,2,15,-7
"P6",NA,"lengths","Tactile",45,55,10,2,19,-10
"P6",NA,"lengths","Tactile",45,65,20,2,25,-20
"P6",NA,"lengths","Tactile",50,75,25,2,34,-25
"P7",NA,"lengths","Tactile",30,25,5,2,3,5
"P7",NA,"lengths","Tactile",30,35,5,2,10,-5
"P7",NA,"lengths","Tactile",50,45,5,2,15,5
"P7",NA,"lengths","Tactile",60,55,5,2,19,5
"P7",NA,"lengths","Tactile",50,65,15,2,25,-15
"P7",NA,"lengths","Tactile",80,75,5,2,34,5
"P8",NA,"lengths","Tactile",10,25,15,1,3,-15
"P8",NA,"lengths","Tactile",30,35,5,1,10,-5
"P8",NA,"lengths","Tactile",30,45,15,1,15,-15
"P8",NA,"lengths","Tactile",50,55,5,1,19,-5
"P8",NA,"lengths","Tactile",30,65,35,1,25,-35
"P8",NA,"lengths","Tactile",65,75,10,1,34,-10
"P9",NA,"lengths","Tactile",23,25,2,3,3,-2
"P9",NA,"lengths","Tactile",30,35,5,3,10,-5
"P9",NA,"lengths","Tactile",40,45,5,3,15,-5
"P9",NA,"lengths","Tactile",55,55,0,3,19,0
"P9",NA,"lengths","Tactile",70,65,5,3,25,5
"P9",NA,"lengths","Tactile",82,75,7,3,34,7
"P10",NA,"lengths","Tactile",30,25,5,3,3,5
"P10",NA,"lengths","Tactile",35,35,0,3,10,0
"P10",NA,"lengths","Tactile",65,55,10,3,19,10
"P10",NA,"lengths","Tactile",30,65,35,3,25,-35
"P10",NA,"lengths","Tactile",50,75,25,3,34,-25
"P11",NA,"lengths","Tactile",20,25,5,2,3,-5
"P11",NA,"lengths","Tactile",33,35,2,2,10,-2
"P11",NA,"lengths","Tactile",40,45,5,2,15,-5
"P11",NA,"lengths","Tactile",80,55,25,2,19,25
"P11",NA,"lengths","Tactile",50,65,15,2,25,-15
"P11",NA,"lengths","Tactile",90,75,15,2,34,15
"P12",NA,"lengths","Tactile",25,25,0,1,3,0
"P12",NA,"lengths","Tactile",25,35,10,1,10,-10
"P12",NA,"lengths","Tactile",33,45,12,1,15,-12
"P12",NA,"lengths","Tactile",33,55,22,1,19,-22
"P12",NA,"lengths","Tactile",50,65,15,1,25,-15
"P12",NA,"lengths","Tactile",80,75,5,1,34,5
"P1",NA,"areas","Tactile",30,35,5,1,6,-5
"P1",NA,"areas","Tactile",50,45,5,1,12,5
"P1",NA,"areas","Tactile",50,55,5,1,17,-5
"P1",NA,"areas","Tactile",50,65,15,1,20,-15
"P1",NA,"areas","Tactile",80,75,5,1,27,5
"P1",NA,"areas","Tactile",20,25,5,1,36,-5
"P2",NA,"areas","Tactile",33,35,2,3,6,-2
"P2",NA,"areas","Tactile",40,45,5,3,12,-5
"P2",NA,"areas","Tactile",45,55,10,3,17,-10
"P2",NA,"areas","Tactile",50,65,15,3,20,-15
"P2",NA,"areas","Tactile",80,75,5,3,27,5
"P2",NA,"areas","Tactile",33,25,8,3,36,8
"P3",NA,"areas","Tactile",25,35,10,1,6,-10
"P3",NA,"areas","Tactile",20,45,25,1,12,-25
"P3",NA,"areas","Tactile",50,55,5,1,17,-5
"P3",NA,"areas","Tactile",60,65,5,1,20,-5
"P3",NA,"areas","Tactile",90,75,15,1,27,15
"P3",NA,"areas","Tactile",20,25,5,1,36,-5
"P4",NA,"areas","Tactile",15,35,20,2,6,-20
"P4",NA,"areas","Tactile",25,45,20,2,12,-20
"P4",NA,"areas","Tactile",30,55,25,2,17,-25
"P4",NA,"areas","Tactile",35,65,30,2,20,-30
"P4",NA,"areas","Tactile",80,75,5,2,27,5
"P4",NA,"areas","Tactile",15,25,10,2,36,-10
"P5",NA,"areas","Tactile",33,35,2,3,6,-2
"P5",NA,"areas","Tactile",50,45,5,3,12,5
"P5",NA,"areas","Tactile",50,55,5,3,17,-5
"P5",NA,"areas","Tactile",75,65,10,3,20,10
"P5",NA,"areas","Tactile",75,75,0,3,27,0
"P5",NA,"areas","Tactile",25,25,0,3,36,0
"P6",NA,"areas","Tactile",47,35,12,2,6,12
"P6",NA,"areas","Tactile",50,45,5,2,12,5
"P6",NA,"areas","Tactile",80,55,25,2,17,25
"P6",NA,"areas","Tactile",60,65,5,2,20,-5
"P6",NA,"areas","Tactile",74,75,1,2,27,-1
"P6",NA,"areas","Tactile",40,25,15,2,36,15
"P7",NA,"areas","Tactile",50,35,15,2,6,15
"P7",NA,"areas","Tactile",60,45,15,2,12,15
"P7",NA,"areas","Tactile",50,55,5,2,17,-5
"P7",NA,"areas","Tactile",80,65,15,2,20,15
"P7",NA,"areas","Tactile",80,75,5,2,27,5
"P7",NA,"areas","Tactile",25,25,0,2,36,0
"P8",NA,"areas","Tactile",10,35,25,1,6,-25
"P8",NA,"areas","Tactile",45,45,0,1,12,0
"P8",NA,"areas","Tactile",35,55,20,1,17,-20
"P8",NA,"areas","Tactile",75,65,10,1,20,10
"P8",1,"areas","Tactile",95,75,20,1,27,20
"P8",NA,"areas","Tactile",10,25,15,1,36,-15
"P9",NA,"areas","Tactile",65,35,30,3,6,30
"P9",NA,"areas","Tactile",65,45,20,3,12,20
"P9",NA,"areas","Tactile",70,55,15,3,17,15
"P9",NA,"areas","Tactile",75,65,10,3,20,10
"P9",NA,"areas","Tactile",88,75,13,3,27,13
"P9",NA,"areas","Tactile",38,25,13,3,36,13
"P10",NA,"areas","Tactile",25,35,10,3,6,-10
"P10",NA,"areas","Tactile",30,45,15,3,12,-15
"P10",NA,"areas","Tactile",60,55,5,3,17,5
"P10",NA,"areas","Tactile",55,65,10,3,20,-10
"P10",NA,"areas","Tactile",85,75,10,3,27,10
"P10",NA,"areas","Tactile",30,25,5,3,36,5
"P11",NA,"areas","Tactile",50,35,15,2,6,15
"P11",NA,"areas","Tactile",60,45,15,2,12,15
"P11",NA,"areas","Tactile",50,55,5,2,17,-5
"P11",NA,"areas","Tactile",40,65,25,2,20,-25
"P11",NA,"areas","Tactile",90,75,15,2,27,15
"P11",NA,"areas","Tactile",30,25,5,2,36,5
"P12",NA,"areas","Tactile",25,35,10,1,6,-10
"P12",NA,"areas","Tactile",30,45,15,1,12,-15
"P12",NA,"areas","Tactile",40,55,15,1,17,-15
"P12",NA,"areas","Tactile",33,65,32,1,20,-32
"P12",NA,"areas","Tactile",80,75,5,1,27,5
"P12",NA,"areas","Tactile",10,25,15,1,36,-15
"P1",NA,"shadings","Tactile",20,55,35,1,2,-35
"P1",1,"shadings","Tactile",99,65,34,1,8,34
"P1",1,"shadings","Tactile",99,75,24,1,13,24
"P1",NA,"shadings","Tactile",5,25,20,1,22,-20
"P1",NA,"shadings","Tactile",10,35,25,1,26,-25
"P1",NA,"shadings","Tactile",30,45,15,1,31,-15
"P2",NA,"shadings","Tactile",25,55,30,3,2,-30
"P2",NA,"shadings","Tactile",40,65,25,3,8,-25
"P2",NA,"shadings","Tactile",50,75,25,3,13,-25
"P2",NA,"shadings","Tactile",25,25,0,3,22,0
"P2",NA,"shadings","Tactile",25,35,10,3,26,-10
"P2",NA,"shadings","Tactile",40,45,5,3,31,-5
"P3",NA,"shadings","Tactile",25,55,30,1,2,-30
"P3",NA,"shadings","Tactile",30,65,35,1,8,-35
"P3",NA,"shadings","Tactile",80,75,5,1,13,5
"P3",NA,"shadings","Tactile",15,25,10,1,22,-10
"P3",NA,"shadings","Tactile",25,35,10,1,26,-10
"P3",NA,"shadings","Tactile",70,45,25,1,31,25
"P4",NA,"shadings","Tactile",50,55,5,2,2,-5
"P4",1,"shadings","Tactile",70,65,5,2,8,5
"P4",NA,"shadings","Tactile",80,75,5,2,13,5
"P4",NA,"shadings","Tactile",20,25,5,2,22,-5
"P4",NA,"shadings","Tactile",60,35,25,2,26,25
"P4",NA,"shadings","Tactile",80,45,35,2,31,35
"P5",NA,"shadings","Tactile",50,55,5,3,2,-5
"P5",NA,"shadings","Tactile",50,65,15,3,8,-15
"P5",NA,"shadings","Tactile",75,75,0,3,13,0
"P5",NA,"shadings","Tactile",10,25,15,3,22,-15
"P5",NA,"shadings","Tactile",25,35,10,3,26,-10
"P5",NA,"shadings","Tactile",50,45,5,3,31,5
"P6",NA,"shadings","Tactile",70,55,15,2,2,15
"P6",NA,"shadings","Tactile",60,65,5,2,8,-5
"P6",1,"shadings","Tactile",80,75,5,2,13,5
"P6",NA,"shadings","Tactile",25,25,0,2,22,0
"P6",NA,"shadings","Tactile",40,35,5,2,26,5
"P6",NA,"shadings","Tactile",40,45,5,2,31,-5
"P7",NA,"shadings","Tactile",50,55,5,2,2,-5
"P7",NA,"shadings","Tactile",50,65,15,2,8,-15
"P7",NA,"shadings","Tactile",50,75,25,2,13,-25
"P7",NA,"shadings","Tactile",25,25,0,2,22,0
"P7",NA,"shadings","Tactile",25,35,10,2,26,-10
"P7",NA,"shadings","Tactile",50,45,5,2,31,5
"P8",NA,"shadings","Tactile",75,55,20,1,2,20
"P8",1,"shadings","Tactile",90,65,25,1,8,25
"P8",NA,"shadings","Tactile",90,75,15,1,13,15
"P8",NA,"shadings","Tactile",10,25,15,1,22,-15
"P8",NA,"shadings","Tactile",10,35,25,1,26,-25
"P8",NA,"shadings","Tactile",35,45,10,1,31,-10
"P9",NA,"shadings","Tactile",50,55,5,3,2,-5
"P9",NA,"shadings","Tactile",60,65,5,3,8,-5
"P9",NA,"shadings","Tactile",60,75,15,3,13,-15
"P9",NA,"shadings","Tactile",30,25,5,3,22,5
"P9",NA,"shadings","Tactile",40,35,5,3,26,5
"P9",NA,"shadings","Tactile",50,45,5,3,31,5
"P10",NA,"shadings","Tactile",60,55,5,3,2,5
"P10",NA,"shadings","Tactile",80,65,15,3,8,15
"P10",NA,"shadings","Tactile",50,75,25,3,13,-25
"P10",NA,"shadings","Tactile",70,25,45,3,22,45
"P10",NA,"shadings","Tactile",40,35,5,3,26,5
"P10",NA,"shadings","Tactile",30,45,15,3,31,-15
"P11",NA,"shadings","Tactile",50,55,5,2,2,-5
"P11",NA,"shadings","Tactile",33,65,32,2,8,-32
"P11",NA,"shadings","Tactile",66,75,9,2,13,-9
"P11",NA,"shadings","Tactile",5,25,20,2,22,-20
"P11",NA,"shadings","Tactile",25,35,10,2,26,-10
"P11",NA,"shadings","Tactile",15,45,30,2,31,-30
"P12",NA,"shadings","Tactile",40,55,15,1,2,-15
"P12",NA,"shadings","Tactile",80,65,15,1,8,15
"P12",NA,"shadings","Tactile",90,75,15,1,13,15
"P12",NA,"shadings","Tactile",10,25,15,1,22,-15
"P12",NA,"shadings","Tactile",20,35,15,1,26,-15
"P12",NA,"shadings","Tactile",10,45,35,1,31,-35
"P1",NA,"position_aligned","Tactile",80,75,5,1,5,5
"P1",NA,"position_aligned","Tactile",20,25,5,1,11,-5
"P1",NA,"position_aligned","Tactile",50,35,15,1,14,15
"P1",NA,"position_aligned","Tactile",30,45,15,1,23,-15
"P1",NA,"position_aligned","Tactile",60,55,5,1,29,5
"P1",NA,"position_aligned","Tactile",90,65,25,1,35,25
"P2",NA,"position_aligned","Tactile",50,75,25,3,5,-25
"P2",NA,"position_aligned","Tactile",27,25,2,3,11,2
"P2",NA,"position_aligned","Tactile",33,35,2,3,14,-2
"P2",NA,"position_aligned","Tactile",50,45,5,3,23,5
"P2",NA,"position_aligned","Tactile",40,55,15,3,29,-15
"P2",NA,"position_aligned","Tactile",55,65,10,3,35,-10
"P3",NA,"position_aligned","Tactile",80,75,5,1,5,5
"P3",NA,"position_aligned","Tactile",20,25,5,1,11,-5
"P3",NA,"position_aligned","Tactile",28,35,7,1,14,-7
"P3",NA,"position_aligned","Tactile",40,45,5,1,23,-5
"P3",NA,"position_aligned","Tactile",30,55,25,1,29,-25
"P3",NA,"position_aligned","Tactile",60,65,5,1,35,-5
"P4",NA,"position_aligned","Tactile",70,75,5,2,5,-5
"P4",NA,"position_aligned","Tactile",15,25,10,2,11,-10
"P4",NA,"position_aligned","Tactile",25,35,10,2,14,-10
"P4",NA,"position_aligned","Tactile",40,45,5,2,23,-5
"P4",NA,"position_aligned","Tactile",50,55,5,2,29,-5
"P4",NA,"position_aligned","Tactile",50,65,15,2,35,-15
"P5",NA,"position_aligned","Tactile",50,75,25,3,5,-25
"P5",NA,"position_aligned","Tactile",25,25,0,3,11,0
"P5",NA,"position_aligned","Tactile",25,35,10,3,14,-10
"P5",NA,"position_aligned","Tactile",50,45,5,3,23,5
"P5",NA,"position_aligned","Tactile",33,55,22,3,29,-22
"P5",NA,"position_aligned","Tactile",50,65,15,3,35,-15
"P6",NA,"position_aligned","Tactile",80,75,5,2,5,5
"P6",NA,"position_aligned","Tactile",15,25,10,2,11,-10
"P6",NA,"position_aligned","Tactile",40,35,5,2,14,5
"P6",NA,"position_aligned","Tactile",45,45,0,2,23,0
"P6",NA,"position_aligned","Tactile",48,55,7,2,29,-7
"P6",NA,"position_aligned","Tactile",64,65,1,2,35,-1
"P7",NA,"position_aligned","Tactile",50,75,25,2,5,-25
"P7",NA,"position_aligned","Tactile",25,25,0,2,11,0
"P7",NA,"position_aligned","Tactile",30,35,5,2,14,-5
"P7",NA,"position_aligned","Tactile",30,45,15,2,23,-15
"P7",NA,"position_aligned","Tactile",50,55,5,2,29,-5
"P7",NA,"position_aligned","Tactile",50,65,15,2,35,-15
"P8",NA,"position_aligned","Tactile",35,75,40,1,5,-40
"P8",NA,"position_aligned","Tactile",40,45,5,1,23,-5
"P8",NA,"position_aligned","Tactile",25,55,30,1,29,-30
"P8",NA,"position_aligned","Tactile",90,65,25,1,35,25
"P9",NA,"position_aligned","Tactile",75,75,0,3,5,0
"P9",NA,"position_aligned","Tactile",25,25,0,3,11,0
"P9",NA,"position_aligned","Tactile",36,35,1,3,14,1
"P9",NA,"position_aligned","Tactile",42,45,3,3,23,-3
"P9",NA,"position_aligned","Tactile",58,55,3,3,29,3
"P9",NA,"position_aligned","Tactile",55,65,10,3,35,-10
"P10",NA,"position_aligned","Tactile",40,75,35,3,5,-35
"P10",NA,"position_aligned","Tactile",15,25,10,3,11,-10
"P10",NA,"position_aligned","Tactile",25,35,10,3,14,-10
"P10",NA,"position_aligned","Tactile",35,45,10,3,23,-10
"P10",NA,"position_aligned","Tactile",25,55,30,3,29,-30
"P10",NA,"position_aligned","Tactile",45,65,20,3,35,-20
"P11",NA,"position_aligned","Tactile",30,75,45,2,5,-45
"P11",NA,"position_aligned","Tactile",10,25,15,2,11,-15
"P11",NA,"position_aligned","Tactile",40,35,5,2,14,5
"P11",NA,"position_aligned","Tactile",33,45,12,2,23,-12
"P11",NA,"position_aligned","Tactile",50,55,5,2,29,-5
"P11",NA,"position_aligned","Tactile",85,65,20,2,35,20
"P12",NA,"position_aligned","Tactile",60,75,15,1,5,-15
"P12",NA,"position_aligned","Tactile",20,25,5,1,11,-5
"P12",NA,"position_aligned","Tactile",25,35,10,1,14,-10
"P12",NA,"position_aligned","Tactile",60,45,15,1,23,15
"P12",NA,"position_aligned","Tactile",50,55,5,1,29,-5
"P12",NA,"position_aligned","Tactile",40,65,25,1,35,-25
"P1",NA,"position_unaligned","Tactile",50,45,5,1,4,5
"P1",NA,"position_unaligned","Tactile",60,55,5,1,9,5
"P1",NA,"position_unaligned","Tactile",99,65,34,1,16,34
"P1",NA,"position_unaligned","Tactile",60,75,15,1,21,-15
"P1",NA,"position_unaligned","Tactile",15,25,10,1,28,-10
"P1",NA,"position_unaligned","Tactile",20,35,15,1,33,-15
"P2",NA,"position_unaligned","Tactile",45,45,0,3,4,0
"P2",NA,"position_unaligned","Tactile",45,55,10,3,9,-10
"P2",NA,"position_unaligned","Tactile",70,65,5,3,16,5
"P2",NA,"position_unaligned","Tactile",80,75,5,3,21,5
"P2",NA,"position_unaligned","Tactile",23,25,2,3,28,-2
"P2",NA,"position_unaligned","Tactile",45,35,10,3,33,10
"P3",NA,"position_unaligned","Tactile",30,45,15,1,4,-15
"P3",NA,"position_unaligned","Tactile",50,55,5,1,9,-5
"P3",NA,"position_unaligned","Tactile",60,65,5,1,16,-5
"P3",NA,"position_unaligned","Tactile",75,75,0,1,21,0
"P3",NA,"position_unaligned","Tactile",15,25,10,1,28,-10
"P3",NA,"position_unaligned","Tactile",60,35,25,1,33,25
"P4",NA,"position_unaligned","Tactile",40,45,5,2,4,-5
"P4",NA,"position_unaligned","Tactile",50,55,5,2,9,-5
"P4",NA,"position_unaligned","Tactile",70,65,5,2,16,5
"P4",NA,"position_unaligned","Tactile",60,75,15,2,21,-15
"P4",NA,"position_unaligned","Tactile",15,25,10,2,28,-10
"P4",NA,"position_unaligned","Tactile",40,35,5,2,33,5
"P5",NA,"position_unaligned","Tactile",25,45,20,3,4,-20
"P5",NA,"position_unaligned","Tactile",50,55,5,3,9,-5
"P5",NA,"position_unaligned","Tactile",25,65,40,3,16,-40
"P5",NA,"position_unaligned","Tactile",50,75,25,3,21,-25
"P5",NA,"position_unaligned","Tactile",25,25,0,3,28,0
"P5",NA,"position_unaligned","Tactile",25,35,10,3,33,-10
"P6",NA,"position_unaligned","Tactile",35,45,10,2,4,-10
"P6",NA,"position_unaligned","Tactile",46,55,9,2,9,-9
"P6",NA,"position_unaligned","Tactile",70,65,5,2,16,5
"P6",NA,"position_unaligned","Tactile",90,75,15,2,21,15
"P6",NA,"position_unaligned","Tactile",20,25,5,2,28,-5
"P6",NA,"position_unaligned","Tactile",42,35,7,2,33,7
"P7",NA,"position_unaligned","Tactile",30,45,15,2,4,-15
"P7",NA,"position_unaligned","Tactile",50,55,5,2,9,-5
"P7",NA,"position_unaligned","Tactile",50,65,15,2,16,-15
"P7",NA,"position_unaligned","Tactile",80,75,5,2,21,5
"P7",NA,"position_unaligned","Tactile",25,25,0,2,28,0
"P7",NA,"position_unaligned","Tactile",30,35,5,2,33,-5
"P8",NA,"position_unaligned","Tactile",35,45,10,1,4,-10
"P8",NA,"position_unaligned","Tactile",85,55,30,1,9,30
"P8",NA,"position_unaligned","Tactile",95,65,30,1,16,30
"P8",NA,"position_unaligned","Tactile",85,75,10,1,21,10
"P8",NA,"position_unaligned","Tactile",10,25,15,1,28,-15
"P8",NA,"position_unaligned","Tactile",25,35,10,1,33,-10
"P9",NA,"position_unaligned","Tactile",40,45,5,3,4,-5
"P9",NA,"position_unaligned","Tactile",50,55,5,3,9,-5
"P9",NA,"position_unaligned","Tactile",50,65,15,3,16,-15
"P9",NA,"position_unaligned","Tactile",80,75,5,3,21,5
"P9",NA,"position_unaligned","Tactile",25,25,0,3,28,0
"P9",NA,"position_unaligned","Tactile",36,35,1,3,33,1
"P10",NA,"position_unaligned","Tactile",25,45,20,3,4,-20
"P10",NA,"position_unaligned","Tactile",55,55,0,3,9,0
"P10",NA,"position_unaligned","Tactile",60,65,5,3,16,-5
"P10",NA,"position_unaligned","Tactile",75,75,0,3,21,0
"P10",NA,"position_unaligned","Tactile",20,25,5,3,28,-5
"P10",NA,"position_unaligned","Tactile",25,35,10,3,33,-10
"P11",NA,"position_unaligned","Tactile",10,45,35,2,4,-35
"P11",NA,"position_unaligned","Tactile",20,55,35,2,9,-35
"P11",NA,"position_unaligned","Tactile",80,65,15,2,16,15
"P11",NA,"position_unaligned","Tactile",80,75,5,2,21,5
"P11",NA,"position_unaligned","Tactile",10,25,15,2,28,-15
"P11",NA,"position_unaligned","Tactile",50,35,15,2,33,15
"P12",NA,"position_unaligned","Tactile",30,45,15,1,4,-15
"P12",NA,"position_unaligned","Tactile",50,55,5,1,9,-5
"P12",NA,"position_unaligned","Tactile",60,65,5,1,16,-5
"P12",NA,"position_unaligned","Tactile",75,75,0,1,21,0
"P12",NA,"position_unaligned","Tactile",30,25,5,1,28,5
"P12",NA,"position_unaligned","Tactile",25,35,10,1,33,-10


==> vis_tactile_vis23_supplemental-main/Data_Analysis/perception_tasks.csv <==
participant_id,FCWrong,type,condition,RespondedPercent,truePercent,abs_error,condition_order,label,trial_order
P1,,curvatures,Visual,80,35,45,2,curvatures_1,3
P1,,curvatures,Visual,40,45,5,2,curvatures_2,11
P1,,curvatures,Visual,80,55,25,2,curvatures_3,15
P1,,curvatures,Visual,90,65,25,2,curvatures_4,23
P1,1.0,curvatures,Visual,99,75,24,2,curvatures_5,29
P1,,curvatures,Visual,70,25,45,2,curvatures_0,34
P2,,curvatures,Visual,45,35,10,2,curvatures_1,3
P2,,curvatures,Visual,60,45,15,2,curvatures_2,11
P2,,curvatures,Visual,60,55,5,2,curvatures_3,15
P2,,curvatures,Visual,65,65,0,2,curvatures_4,23
P2,,curvatures,Visual,75,75,0,2,curvatures_5,29
P2,,curvatures,Visual,60,25,35,2,curvatures_0,34
P3,,curvatures,Visual,55,35,20,3,curvatures_1,3
P3,,curvatures,Visual,60,45,15,3,curvatures_2,11
P3,,curvatures,Visual,70,55,15,3,curvatures_3,15
P3,,curvatures,Visual,60,65,5,3,curvatures_4,23
P3,,curvatures,Visual,85,75,10,3,curvatures_5,29
P3,,curvatures,Visual,45,25,20,3,curvatures_0,34
P4,,curvatures,Visual,50,35,15,1,curvatures_1,3
P4,,curvatures,Visual,50,45,5,1,curvatures_2,11
P4,,curvatures,Visual,60,55,5,1,curvatures_3,15
P4,,curvatures,Visual,60,65,5,1,curvatures_4,23
P4,,curvatures,Visual,80,75,5,1,curvatures_5,29
P4,,curvatures,Visual,20,25,5,1,curvatures_0,34
P5,,curvatures,Visual,50,35,15,1,curvatures_1,3
P5,,curvatures,Visual,50,45,5,1,curvatures_2,11
P5,,curvatures,Visual,75,55,20,1,curvatures_3,15
P5,,curvatures,Visual,50,65,15,1,curvatures_4,23
P5,,curvatures,Visual,90,75,15,1,curvatures_5,29
P5,,curvatures,Visual,20,25,5,1,curvatures_0,34
P6,,curvatures,Visual,55,35,20,3,curvatures_1,3
P6,,curvatures,Visual,75,45,30,3,curvatures_2,11
P6,,curvatures,Visual,90,55,35,3,curvatures_3,15
P6,,curvatures,Visual,60,65,5,3,curvatures_4,23
P6,,curvatures,Visual,90,75,15,3,curvatures_5,29
P6,,curvatures,Visual,50,25,25,3,curvatures_0,34
P7,,curvatures,Visual,50,35,15,1,curvatures_1,3
P7,,curvatures,Visual,50,45,5,1,curvatures_2,11
P7,,curvatures,Visual,80,55,25,1,curvatures_3,15
P7,,curvatures,Visual,90,65,25,1,curvatures_4,23
P7,,curvatures,Visual,90,75,15,1,curvatures_5,29
P7,,curvatures,Visual,50,25,25,1,curvatures_0,34
P8,,curvatures,Visual,30,35,5,3,curvatures_1,3
P8,,curvatures,Visual,60,45,15,3,curvatures_2,11
P8,,curvatures,Visual,80,55,25,3,curvatures_3,15
P8,,curvatures,Visual,90,65,25,3,curvatures_4,23
P8,,curvatures,Visual,95,75,20,3,curvatures_5,29
P8,,curvatures,Visual,10,25,15,3,curvatures_0,34
P9,,curvatures,Visual,50,35,15,2,curvatures_1,3
P9,,curvatures,Visual,70,45,25,2,curvatures_2,11
P9,,curvatures,Visual,70,55,15,2,curvatures_3,15
P9,,curvatures,Visual,75,65,10,2,curvatures_4,23
P9,,curvatures,Visual,90,75,15,2,curvatures_5,29
P9,,curvatures,Visual,45,25,20,2,curvatures_0,34
P10,,curvatures,Visual,60,35,25,1,curvatures_1,3
P10,,curvatures,Visual,50,45,5,1,curvatures_2,11
P10,,curvatures,Visual,90,55,35,1,curvatures_3,15
P10,,curvatures,Visual,80,65,15,1,curvatures_4,23
P10,,curvatures,Visual,95,75,20,1,curvatures_5,29
P10,,curvatures,Visual,70,25,45,1,curvatures_0,34
P11,,curvatures,Visual,50,35,15,3,curvatures_1,3
P11,,curvatures,Visual,60,45,15,3,curvatures_2,11
P11,,curvatures,Visual,70,55,15,3,curvatures_3,15
P11,1.0,curvatures,Visual,90,65,25,3,curvatures_4,23
P11,,curvatures,Visual,90,75,15,3,curvatures_5,29
P11,,curvatures,Visual,33,25,8,3,curvatures_0,34
P12,,curvatures,Visual,50,35,15,2,curvatures_1,3
P12,1.0,curvatures,Visual,75,45,30,2,curvatures_2,11
P12,,curvatures,Visual,50,55,5,2,curvatures_3,15
P12,,curvatures,Visual,70,65,5,2,curvatures_4,23
P12,,curvatures,Visual,90,75,15,2,curvatures_5,29
P12,,curvatures,Visual,33,25,8,2,curvatures_0,34
P1,,lines,Visual,50,45,5,2,lines_2,6
P1,,lines,Visual,70,55,15,2,lines_3,12
P1,,lines,Visual,70,65,5,2,lines_4,13
P1,,lines,Visual,80,75,5,2,lines_5,21
P1,,lines,Visual,20,25,5,2,lines_0,26
P1,,lines,Visual,40,35,5,2,lines_1,33
P2,,lines,Visual,35,45,10,2,lines_2,6
P2,,lines,Visual,50,55,5,2,lines_3,12
P2,,lines,Visual,55,65,10,2,lines_4,13
P2,,lines,Visual,60,75,15,2,lines_5,21
P2,,lines,Visual,20,25,5,2,lines_0,26
P2,,lines,Visual,30,35,5,2,lines_1,33
P3,,lines,Visual,40,45,5,3,lines_2,6
P3,,lines,Visual,50,55,5,3,lines_3,12
P3,,lines,Visual,75,65,10,3,lines_4,13
P3,,lines,Visual,80,75,5,3,lines_5,21
P3,,lines,Visual,25,25,0,3,lines_0,26
P3,,lines,Visual,35,35,0,3,lines_1,33
P4,,lines,Visual,50,45,5,1,lines_2,6
P4,,lines,Visual,50,55,5,1,lines_3,12
P4,,lines,Visual,60,65,5,1,lines_4,13
P4,,lines,Visual,70,75,5,1,lines_5,21
P4,,lines,Visual,25,25,0,1,lines_0,26
P4,,lines,Visual,30,35,5,1,lines_1,33
P5,,lines,Visual,33,45,12,1,lines_2,6
P5,,lines,Visual,50,55,5,1,lines_3,12
P5,,lines,Visual,33,65,32,1,lines_4,13
P5,,lines,Visual,75,75,0,1,lines_5,21
P5,,lines,Visual,20,25,5,1,lines_0,26
P5,,lines,Visual,25,35,10,1,lines_1,33
P6,,lines,Visual,40,45,5,3,lines_2,6
P6,,lines,Visual,60,55,5,3,lines_3,12
P6,,lines,Visual,60,65,5,3,lines_4,13
P6,,lines,Visual,85,75,10,3,lines_5,21
P6,,lines,Visual,20,25,5,3,lines_0,26
P6,,lines,Visual,32,35,3,3,lines_1,33
P7,,lines,Visual,50,45,5,1,lines_2,6
P7,,lines,Visual,50,55,5,1,lines_3,12
P7,,lines,Visual,60,65,5,1,lines_4,13
P7,,lines,Visual,80,75,5,1,lines_5,21
P7,,lines,Visual,20,25,5,1,lines_0,26
P7,,lines,Visual,30,35,5,1,lines_1,33
P8,,lines,Visual,50,45,5,3,lines_2,6
P8,,lines,Visual,65,55,10,3,lines_3,12
P8,,lines,Visual,80,65,15,3,lines_4,13
P8,,lines,Visual,85,75,10,3,lines_5,21
P8,,lines,Visual,10,25,15,3,lines_0,26
P8,,lines,Visual,25,35,10,3,lines_1,33
P9,,lines,Visual,40,45,5,2,lines_2,6
P9,,lines,Visual,55,55,0,2,lines_3,12
P9,,lines,Visual,60,65,5,2,lines_4,13
P9,,lines,Visual,75,75,0,2,lines_5,21
P9,,lines,Visual,18,25,7,2,lines_0,26
P9,,lines,Visual,37,35,2,2,lines_1,33
P10,,lines,Visual,45,45,0,1,lines_2,6
P10,,lines,Visual,80,55,25,1,lines_3,12
P10,,lines,Visual,85,65,20,1,lines_4,13
P10,,lines,Visual,80,75,5,1,lines_5,21
P10,,lines,Visual,20,25,5,1,lines_0,26
P10,,lines,Visual,35,35,0,1,lines_1,33
P11,,lines,Visual,33,45,12,3,lines_2,6
P11,,lines,Visual,45,55,10,3,lines_3,12
P11,,lines,Visual,55,65,10,3,lines_4,13
P11,,lines,Visual,80,75,5,3,lines_5,21
P11,,lines,Visual,20,25,5,3,lines_0,26
P11,,lines,Visual,33,35,2,3,lines_1,33
P12,,lines,Visual,33,45,12,2,lines_2,6
P12,,lines,Visual,50,55,5,2,lines_3,12
P12,,lines,Visual,60,65,5,2,lines_4,13
P12,,lines,Visual,60,75,15,2,lines_5,21
P12,,lines,Visual,15,25,10,2,lines_0,26
P12,,lines,Visual,25,35,10,2,lines_1,33
P1,,areas,Visual,30,25,5,2,areas_0,5
P1,,areas,Visual,40,35,5,2,areas_1,9
P1,,areas,Visual,60,45,15,2,areas_2,14
P1,,areas,Visual,60,55,5,2,areas_3,20
P1,,areas,Visual,70,65,5,2,areas_4,30
P1,,areas,Visual,90,75,15,2,areas_5,31
P2,,areas,Visual,25,25,0,2,areas_0,5
P2,,areas,Visual,30,35,5,2,areas_1,9
P2,,areas,Visual,40,45,5,2,areas_2,14
P2,,areas,Visual,55,55,0,2,areas_3,20
P2,,areas,Visual,70,65,5,2,areas_4,30
P2,,areas,Visual,70,75,5,2,areas_5,31
P3,,areas,Visual,25,25,0,3,areas_0,5
P3,,areas,Visual,30,35,5,3,areas_1,9
P3,,areas,Visual,60,45,15,3,areas_2,14
P3,,areas,Visual,60,55,5,3,areas_3,20
P3,,areas,Visual,80,65,15,3,areas_4,30
P3,,areas,Visual,90,75,15,3,areas_5,31
P4,,areas,Visual,20,25,5,1,areas_0,5
P4,,areas,Visual,25,35,10,1,areas_1,9
P4,,areas,Visual,30,45,15,1,areas_2,14
P4,,areas,Visual,35,55,20,1,areas_3,20
P4,,areas,Visual,75,65,10,1,areas_4,30
P4,,areas,Visual,80,75,5,1,areas_5,31
P5,,areas,Visual,25,25,0,1,areas_0,5
P5,,areas,Visual,33,35,2,1,areas_1,9
P5,,areas,Visual,50,45,5,1,areas_2,14
P5,,areas,Visual,50,55,5,1,areas_3,20
P5,,areas,Visual,80,65,15,1,areas_4,30
P5,,areas,Visual,80,75,5,1,areas_5,31
P6,,areas,Visual,44,25,19,3,areas_0,5
P6,,areas,Visual,60,35,25,3,areas_1,9
P6,,areas,Visual,75,45,30,3,areas_2,14
P6,,areas,Visual,80,55,25,3,areas_3,20
P6,,areas,Visual,90,65,25,3,areas_4,30
P6,,areas,Visual,92,75,17,3,areas_5,31
P7,,areas,Visual,60,25,35,1,areas_0,5
P7,,areas,Visual,50,35,15,1,areas_1,9
P7,,areas,Visual,50,45,5,1,areas_2,14
P7,,areas,Visual,60,55,5,1,areas_3,20
P7,,areas,Visual,60,65,5,1,areas_4,30
P7,,areas,Visual,80,75,5,1,areas_5,31
P8,,areas,Visual,20,25,5,3,areas_0,5
P8,,areas,Visual,30,35,5,3,areas_1,9
P8,,areas,Visual,75,45,30,3,areas_2,14
P8,,areas,Visual,80,55,25,3,areas_3,20
P8,,areas,Visual,85,65,20,3,areas_4,30
P8,,areas,Visual,90,75,15,3,areas_5,31
P9,,areas,Visual,33,25,8,2,areas_0,5
P9,,areas,Visual,40,35,5,2,areas_1,9
P9,,areas,Visual,45,45,0,2,areas_2,14
P9,,areas,Visual,50,55,5,2,areas_3,20
P9,,areas,Visual,80,65,15,2,areas_4,30
P9,,areas,Visual,90,75,15,2,areas_5,31
P10,,areas,Visual,35,25,10,1,areas_0,5
P10,,areas,Visual,40,35,5,1,areas_1,9
P10,,areas,Visual,70,45,25,1,areas_2,14
P10,,areas,Visual,75,55,20,1,areas_3,20
P10,,areas,Visual,75,65,10,1,areas_4,30
P10,,areas,Visual,75,75,0,1,areas_5,31
P11,,areas,Visual,10,25,15,3,areas_0,5
P11,,areas,Visual,33,35,2,3,areas_1,9
P11,,areas,Visual,50,45,5,3,areas_2,14
P11,,areas,Visual,40,55,15,3,areas_3,20
P11,,areas,Visual,90,65,25,3,areas_4,30
P11,,areas,Visual,90,75,15,3,areas_5,31
P12,,areas,Visual,10,25,15,2,areas_0,5
P12,,areas,Visual,25,35,10,2,areas_1,9
P12,,areas,Visual,40,45,5,2,areas_2,14
P12,,areas,Visual,50,55,5,2,areas_3,20
P12,,areas,Visual,60,65,5,2,areas_4,30
P12,,areas,Visual,80,75,5,2,areas_5,31
P1,,textures,Visual,60,75,15,2,textures_5,1
P1,,textures,Visual,20,25,5,2,textures_0,8
P1,,textures,Visual,25,35,10,2,textures_1,16
P1,,textures,Visual,50,45,5,2,textures_2,22
P1,,textures,Visual,60,55,5,2,textures_3,25
P1,,textures,Visual,25,65,40,2,textures_4,36
P2,,textures,Visual,50,75,25,2,textures_5,1
P2,,textures,Visual,5,25,20,2,textures_0,8
P2,,textures,Visual,15,35,20,2,textures_1,16
P2,,textures,Visual,25,45,20,2,textures_2,22
P2,,textures,Visual,25,55,30,2,textures_3,25
P2,,textures,Visual,33,65,32,2,textures_4,36
P3,,textures,Visual,65,75,10,3,textures_5,1
P3,,textures,Visual,25,25,0,3,textures_0,8
P3,,textures,Visual,30,35,5,3,textures_1,16
P3,,textures,Visual,40,45,5,3,textures_2,22
P3,,textures,Visual,35,55,20,3,textures_3,25
P3,,textures,Visual,60,65,5,3,textures_4,36
P4,,textures,Visual,40,75,35,1,textures_5,1
P4,,textures,Visual,15,25,10,1,textures_0,8
P4,,textures,Visual,20,35,15,1,textures_1,16
P4,,textures,Visual,25,45,20,1,textures_2,22
P4,,textures,Visual,35,55,20,1,textures_3,25
P4,,textures,Visual,80,65,15,1,textures_4,36
P5,,textures,Visual,50,75,25,1,textures_5,1
P5,,textures,Visual,25,25,0,1,textures_0,8
P5,,textures,Visual,25,35,10,1,textures_1,16
P5,,textures,Visual,50,45,5,1,textures_2,22
P5,,textures,Visual,25,55,30,1,textures_3,25
P5,,textures,Visual,50,65,15,1,textures_4,36
P6,,textures,Visual,60,75,15,3,textures_5,1
P6,,textures,Visual,25,25,0,3,textures_0,8
P6,,textures,Visual,24,35,11,3,textures_1,16
P6,,textures,Visual,30,45,15,3,textures_2,22
P6,,textures,Visual,33,55,22,3,textures_3,25
P6,,textures,Visual,67,65,2,3,textures_4,36
P7,,textures,Visual,25,75,50,1,textures_5,1
P7,,textures,Visual,20,25,5,1,textures_0,8
P7,,textures,Visual,25,35,10,1,textures_1,16
P7,,textures,Visual,25,45,20,1,textures_2,22
P7,,textures,Visual,25,55,30,1,textures_3,25
P7,,textures,Visual,50,65,15,1,textures_4,36
P8,,textures,Visual,85,75,10,3,textures_5,1
P8,,textures,Visual,10,25,15,3,textures_0,8
P8,,textures,Visual,40,35,5,3,textures_1,16
P8,,textures,Visual,60,45,15,3,textures_2,22
P8,,textures,Visual,70,55,15,3,textures_3,25
P8,,textures,Visual,80,65,15,3,textures_4,36
P9,,textures,Visual,80,75,5,2,textures_5,1
P9,,textures,Visual,33,25,8,2,textures_0,8
P9,,textures,Visual,38,35,3,2,textures_1,16
P9,,textures,Visual,50,45,5,2,textures_2,22
P9,,textures,Visual,55,55,0,2,textures_3,25
P9,,textures,Visual,77,65,12,2,textures_4,36
P10,,textures,Visual,55,75,20,1,textures_5,1
P10,,textures,Visual,20,25,5,1,textures_0,8
P10,,textures,Visual,60,35,25,1,textures_1,16
P10,,textures,Visual,50,45,5,1,textures_2,22
P10,,textures,Visual,60,55,5,1,textures_3,25
P10,,textures,Visual,40,65,25,1,textures_4,36
P11,,textures,Visual,50,75,25,3,textures_5,1
P11,,textures,Visual,25,25,0,3,textures_0,8
P11,,textures,Visual,10,35,25,3,textures_1,16
P11,,textures,Visual,20,45,25,3,textures_2,22
P11,,textures,Visual,40,55,15,3,textures_3,25
P11,,textures,Visual,50,65,15,3,textures_4,36
P12,,textures,Visual,50,75,25,2,textures_5,1
P12,,textures,Visual,10,25,15,2,textures_0,8
P12,,textures,Visual,30,35,5,2,textures_1,16
P12,,textures,Visual,60,45,15,2,textures_2,22
P12,,textures,Visual,30,55,25,2,textures_3,25
P12,,textures,Visual,50,65,15,2,textures_4,36
P1,,position_aligned,Visual,60,55,5,2,position_aligned_3,4
P1,,position_aligned,Visual,60,65,5,2,position_aligned_4,10
P1,,position_aligned,Visual,80,75,5,2,position_aligned_5,18
P1,,position_aligned,Visual,25,25,0,2,position_aligned_0,24
P1,,position_aligned,Visual,33,35,2,2,position_aligned_1,27
P1,,position_aligned,Visual,40,45,5,2,position_aligned_2,35
P2,,position_aligned,Visual,50,55,5,2,position_aligned_3,4
P2,,position_aligned,Visual,65,65,0,2,position_aligned_4,10
P2,,position_aligned,Visual,75,75,0,2,position_aligned_5,18
P2,,position_aligned,Visual,20,25,5,2,position_aligned_0,24
P2,,position_aligned,Visual,25,35,10,2,position_aligned_1,27
P2,,position_aligned,Visual,45,45,0,2,position_aligned_2,35
P3,,position_aligned,Visual,70,55,15,3,position_aligned_3,4
P3,,position_aligned,Visual,70,65,5,3,position_aligned_4,10
P3,,position_aligned,Visual,75,75,0,3,position_aligned_5,18
P3,,position_aligned,Visual,25,25,0,3,position_aligned_0,24
P3,,position_aligned,Visual,30,35,5,3,position_aligned_1,27
P3,,position_aligned,Visual,50,45,5,3,position_aligned_2,35
P4,,position_aligned,Visual,50,55,5,1,position_aligned_3,4
P4,,position_aligned,Visual,60,65,5,1,position_aligned_4,10
P4,,position_aligned,Visual,70,75,5,1,position_aligned_5,18
P4,,position_aligned,Visual,20,25,5,1,position_aligned_0,24
P4,,position_aligned,Visual,30,35,5,1,position_aligned_1,27
P4,,position_aligned,Visual,50,45,5,1,position_aligned_2,35
P5,,position_aligned,Visual,50,55,5,1,position_aligned_3,4
P5,,position_aligned,Visual,50,65,15,1,position_aligned_4,10
P5,,position_aligned,Visual,75,75,0,1,position_aligned_5,18
P5,,position_aligned,Visual,25,25,0,1,position_aligned_0,24
P5,,position_aligned,Visual,25,35,10,1,position_aligned_1,27
P5,,position_aligned,Visual,50,45,5,1,position_aligned_2,35
P6,,position_aligned,Visual,60,55,5,3,position_aligned_3,4
P6,,position_aligned,Visual,55,65,10,3,position_aligned_4,10
P6,,position_aligned,Visual,90,75,15,3,position_aligned_5,18
P6,,position_aligned,Visual,20,25,5,3,position_aligned_0,24
P6,,position_aligned,Visual,35,35,0,3,position_aligned_1,27
P6,,position_aligned,Visual,50,45,5,3,position_aligned_2,35
P7,,position_aligned,Visual,50,55,5,1,position_aligned_3,4
P7,,position_aligned,Visual,60,65,5,1,position_aligned_4,10
P7,,position_aligned,Visual,60,75,15,1,position_aligned_5,18
P7,,position_aligned,Visual,20,25,5,1,position_aligned_0,24
P7,,position_aligned,Visual,20,35,15,1,position_aligned_1,27
P7,,position_aligned,Visual,30,45,15,1,position_aligned_2,35
P8,,position_aligned,Visual,70,55,15,3,position_aligned_3,4
P8,,position_aligned,Visual,80,65,15,3,position_aligned_4,10
P8,,position_aligned,Visual,90,75,15,3,position_aligned_5,18
P8,,position_aligned,Visual,30,25,5,3,position_aligned_0,24
P8,,position_aligned,Visual,30,35,5,3,position_aligned_1,27
P8,,position_aligned,Visual,40,45,5,3,position_aligned_2,35
P9,,position_aligned,Visual,50,55,5,2,position_aligned_3,4
P9,,position_aligned,Visual,75,65,10,2,position_aligned_4,10
P9,,position_aligned,Visual,80,75,5,2,position_aligned_5,18
P9,,position_aligned,Visual,23,25,2,2,position_aligned_0,24
P9,,position_aligned,Visual,30,35,5,2,position_aligned_1,27
P9,,position_aligned,Visual,40,45,5,2,position_aligned_2,35
P10,,position_aligned,Visual,65,55,10,1,position_aligned_3,4
P10,,position_aligned,Visual,70,65,5,1,position_aligned_4,10
P10,,position_aligned,Visual,75,75,0,1,position_aligned_5,18
P10,,position_aligned,Visual,20,25,5,1,position_aligned_0,24
P10,,position_aligned,Visual,25,35,10,1,position_aligned_1,27
P10,,position_aligned,Visual,45,45,0,1,position_aligned_2,35
P11,,position_aligned,Visual,50,55,5,3,position_aligned_3,4
P11,,position_aligned,Visual,60,65,5,3,position_aligned_4,10
P11,,position_aligned,Visual,80,75,5,3,position_aligned_5,18
P11,,position_aligned,Visual,10,25,15,3,position_aligned_0,24
P11,,position_aligned,Visual,30,35,5,3,position_aligned_1,27
P11,,position_aligned,Visual,40,45,5,3,position_aligned_2,35
P12,,position_aligned,Visual,50,55,5,2,position_aligned_3,4
P12,,position_aligned,Visual,60,65,5,2,position_aligned_4,10
P12,,position_aligned,Visual,70,75,5,2,position_aligned_5,18
P12,,position_aligned,Visual,20,25,5,2,position_aligned_0,24
P12,,position_aligned,Visual,25,35,10,2,position_aligned_1,27
P12,,position_aligned,Visual,33,45,12,2,position_aligned_2,35
P1,,position_unaligned,Visual,60,65,5,2,position_unaligned_4,2
P1,,position_unaligned,Visual,70,75,5,2,position_unaligned_5,7
P1,,position_unaligned,Visual,30,25,5,2,position_unaligned_0,17
P1,,position_unaligned,Visual,25,35,10,2,position_unaligned_1,19
P1,,position_unaligned,Visual,40,45,5,2,position_unaligned_2,28
P1,,position_unaligned,Visual,50,55,5,2,position_unaligned_3,32
P2,,position_unaligned,Visual,55,65,10,2,position_unaligned_4,2
P2,,position_unaligned,Visual,85,75,10,2,position_unaligned_5,7
P2,,position_unaligned,Visual,15,25,10,2,position_unaligned_0,17
P2,,position_unaligned,Visual,30,35,5,2,position_unaligned_1,19
P2,,position_unaligned,Visual,40,45,5,2,position_unaligned_2,28
P2,,position_unaligned,Visual,50,55,5,2,position_unaligned_3,32
P3,,position_unaligned,Visual,75,65,10,3,position_unaligned_4,2
P3,,position_unaligned,Visual,80,75,5,3,position_unaligned_5,7
P3,,position_unaligned,Visual,25,25,0,3,position_unaligned_0,17
P3,,position_unaligned,Visual,30,35,5,3,position_unaligned_1,19
P3,,position_unaligned,Visual,50,45,5,3,position_unaligned_2,28
P3,,position_unaligned,Visual,55,55,0,3,position_unaligned_3,32
P4,,position_unaligned,Visual,60,65,5,1,position_unaligned_4,2
P4,,position_unaligned,Visual,70,75,5,1,position_unaligned_5,7
P4,,position_unaligned,Visual,20,25,5,1,position_unaligned_0,17
P4,,position_unaligned,Visual,25,35,10,1,position_unaligned_1,19
P4,,position_unaligned,Visual,50,45,5,1,position_unaligned_2,28
P4,,position_unaligned,Visual,50,55,5,1,position_unaligned_3,32
P5,,position_unaligned,Visual,66,65,1,1,position_unaligned_4,2
P5,,position_unaligned,Visual,75,75,0,1,position_unaligned_5,7
P5,,position_unaligned,Visual,25,25,0,1,position_unaligned_0,17
P5,,position_unaligned,Visual,50,35,15,1,position_unaligned_1,19
P5,,position_unaligned,Visual,50,45,5,1,position_unaligned_2,28
P5,,position_unaligned,Visual,50,55,5,1,position_unaligned_3,32
P6,,position_unaligned,Visual,70,65,5,3,position_unaligned_4,2
P6,,position_unaligned,Visual,80,75,5,3,position_unaligned_5,7
P6,,position_unaligned,Visual,25,25,0,3,position_unaligned_0,17
P6,,position_unaligned,Visual,30,35,5,3,position_unaligned_1,19
P6,,position_unaligned,Visual,40,45,5,3,position_unaligned_2,28
P6,,position_unaligned,Visual,60,55,5,3,position_unaligned_3,32
P7,,position_unaligned,Visual,60,65,5,1,position_unaligned_4,2
P7,,position_unaligned,Visual,60,75,15,1,position_unaligned_5,7
P7,,position_unaligned,Visual,20,25,5,1,position_unaligned_0,17
P7,,position_unaligned,Visual,30,35,5,1,position_unaligned_1,19
P7,,position_unaligned,Visual,50,45,5,1,position_unaligned_2,28
P7,,position_unaligned,Visual,50,55,5,1,position_unaligned_3,32
P8,,position_unaligned,Visual,80,65,15,3,position_unaligned_4,2
P8,,position_unaligned,Visual,90,75,15,3,position_unaligned_5,7
P8,,position_unaligned,Visual,40,25,15,3,position_unaligned_0,17
P8,,position_unaligned,Visual,20,35,15,3,position_unaligned_1,19
P8,,position_unaligned,Visual,20,45,25,3,position_unaligned_2,28
P8,,position_unaligned,Visual,60,55,5,3,position_unaligned_3,32
P9,,position_unaligned,Visual,65,65,0,2,position_unaligned_4,2
P9,,position_unaligned,Visual,80,75,5,2,position_unaligned_5,7
P9,,position_unaligned,Visual,20,25,5,2,position_unaligned_0,17
P9,,position_unaligned,Visual,25,35,10,2,position_unaligned_1,19
P9,,position_unaligned,Visual,40,45,5,2,position_unaligned_2,28
P9,,position_unaligned,Visual,50,55,5,2,position_unaligned_3,32
P10,,position_unaligned,Visual,75,65,10,1,position_unaligned_4,2
P10,,position_unaligned,Visual,90,75,15,1,position_unaligned_5,7
P10,,position_unaligned,Visual,25,25,0,1,position_unaligned_0,17
P10,,position_unaligned,Visual,25,35,10,1,position_unaligned_1,19
P10,,position_unaligned,Visual,35,45,10,1,position_unaligned_2,28
P10,,position_unaligned,Visual,45,55,10,1,position_unaligned_3,32
P11,,position_unaligned,Visual,60,65,5,3,position_unaligned_4,2
P11,,position_unaligned,Visual,80,75,5,3,position_unaligned_5,7
P11,,position_unaligned,Visual,25,25,0,3,position_unaligned_0,17
P11,,position_unaligned,Visual,20,35,15,3,position_unaligned_1,19
P11,,position_unaligned,Visual,50,45,5,3,position_unaligned_2,28
P11,,position_unaligned,Visual,50,55,5,3,position_unaligned_3,32
P12,,position_unaligned,Visual,75,65,10,2,position_unaligned_4,2
P12,,position_unaligned,Visual,80,75,5,2,position_unaligned_5,7
P12,,position_unaligned,Visual,25,25,0,2,position_unaligned_0,17
P12,,position_unaligned,Visual,25,35,10,2,position_unaligned_1,19
P12,,position_unaligned,Visual,33,45,12,2,position_unaligned_2,28
P12,,position_unaligned,Visual,50,55,5,2,position_unaligned_3,32
P1,,curvatures,Tactile,50,65,15,1,curvatures_4,1
P1,,curvatures,Tactile,90,75,15,1,curvatures_5,7
P1,,curvatures,Tactile,50,25,25,1,curvatures_0,18
P1,,curvatures,Tactile,60,35,25,1,curvatures_1,24
P1,,curvatures,Tactile,90,45,45,1,curvatures_2,30
P1,,curvatures,Tactile,90,55,35,1,curvatures_3,32
P2,1.0,curvatures,Tactile,80,65,15,3,curvatures_4,1
P2,,curvatures,Tactile,60,75,15,3,curvatures_5,7
P2,,curvatures,Tactile,55,25,30,3,curvatures_0,18
P2,,curvatures,Tactile,55,35,20,3,curvatures_1,24
P2,,curvatures,Tactile,60,45,15,3,curvatures_2,30
P2,,curvatures,Tactile,75,55,20,3,curvatures_3,32
P3,,curvatures,Tactile,50,65,15,1,curvatures_4,1
P3,,curvatures,Tactile,80,75,5,1,curvatures_5,7
P3,,curvatures,Tactile,50,25,25,1,curvatures_0,18
P3,,curvatures,Tactile,60,35,25,1,curvatures_1,24
P3,,curvatures,Tactile,50,45,5,1,curvatures_2,30
P3,,curvatures,Tactile,35,55,20,1,curvatures_3,32
P4,,curvatures,Tactile,40,65,25,2,curvatures_4,1
P4,,curvatures,Tactile,80,75,5,2,curvatures_5,7
P4,,curvatures,Tactile,30,25,5,2,curvatures_0,18
P4,,curvatures,Tactile,50,35,15,2,curvatures_1,24
P4,,curvatures,Tactile,60,45,15,2,curvatures_2,30
P4,,curvatures,Tactile,60,55,5,2,curvatures_3,32
P5,,curvatures,Tactile,50,65,15,3,curvatures_4,1
P5,,curvatures,Tactile,50,75,25,3,curvatures_5,7
P5,,curvatures,Tactile,25,25,0,3,curvatures_0,18
P5,,curvatures,Tactile,50,35,15,3,curvatures_1,24
P5,,curvatures,Tactile,33,45,12,3,curvatures_2,30
P5,,curvatures,Tactile,50,55,5,3,curvatures_3,32
P6,1.0,curvatures,Tactile,80,65,15,2,curvatures_4,1
P6,,curvatures,Tactile,90,75,15,2,curvatures_5,7
P6,,curvatures,Tactile,30,25,5,2,curvatures_0,18
P6,,curvatures,Tactile,50,35,15,2,curvatures_1,24
P6,,curvatures,Tactile,45,45,0,2,curvatures_2,30
P6,,curvatures,Tactile,47,55,8,2,curvatures_3,32
P7,,curvatures,Tactile,80,65,15,2,curvatures_4,1
P7,,curvatures,Tactile,50,75,25,2,curvatures_5,7
P7,,curvatures,Tactile,50,25,25,2,curvatures_0,18
P7,,curvatures,Tactile,50,35,15,2,curvatures_1,24
P7,,curvatures,Tactile,80,45,35,2,curvatures_2,30
P7,,curvatures,Tactile,50,55,5,2,curvatures_3,32
P8,,curvatures,Tactile,85,65,20,1,curvatures_4,1
P8,,curvatures,Tactile,80,75,5,1,curvatures_5,7
P8,,curvatures,Tactile,60,25,35,1,curvatures_0,18
P8,,curvatures,Tactile,20,35,15,1,curvatures_1,24
P8,,curvatures,Tactile,90,45,45,1,curvatures_2,30
P8,,curvatures,Tactile,40,55,15,1,curvatures_3,32
P9,1.0,curvatures,Tactile,65,65,0,3,curvatures_4,1
P9,,curvatures,Tactile,80,75,5,3,curvatures_5,7
P9,,curvatures,Tactile,60,25,35,3,curvatures_0,18
P9,,curvatures,Tactile,65,35,30,3,curvatures_1,24
P9,,curvatures,Tactile,80,45,35,3,curvatures_2,30
P9,,curvatures,Tactile,66,55,11,3,curvatures_3,32
P10,,curvatures,Tactile,45,65,20,3,curvatures_4,1
P10,,curvatures,Tactile,75,75,0,3,curvatures_5,7
P10,,curvatures,Tactile,33,25,8,3,curvatures_0,18
P10,,curvatures,Tactile,80,35,45,3,curvatures_1,24
P10,,curvatures,Tactile,33,45,12,3,curvatures_2,30
P10,,curvatures,Tactile,55,55,0,3,curvatures_3,32
P11,1.0,curvatures,Tactile,80,65,15,2,curvatures_4,1
P11,,curvatures,Tactile,80,75,5,2,curvatures_5,7
P11,,curvatures,Tactile,45,25,20,2,curvatures_0,18
P11,,curvatures,Tactile,30,35,5,2,curvatures_1,24
P11,,curvatures,Tactile,90,45,45,2,curvatures_2,30
P11,,curvatures,Tactile,70,55,15,2,curvatures_3,32
P12,,curvatures,Tactile,30,65,35,1,curvatures_4,1
P12,,curvatures,Tactile,25,75,50,1,curvatures_5,7
P12,,curvatures,Tactile,50,25,25,1,curvatures_0,18
P12,,curvatures,Tactile,60,35,25,1,curvatures_1,24
P12,,curvatures,Tactile,60,45,15,1,curvatures_2,30
P12,,curvatures,Tactile,80,55,25,1,curvatures_3,32
P1,,lines,Tactile,20,25,5,1,lines_0,3
P1,,lines,Tactile,40,35,5,1,lines_1,10
P1,,lines,Tactile,50,45,5,1,lines_2,15
P1,,lines,Tactile,50,55,5,1,lines_3,19
P1,,lines,Tactile,70,65,5,1,lines_4,25
P1,,lines,Tactile,80,75,5,1,lines_5,34
P2,,lines,Tactile,20,25,5,3,lines_0,3
P2,,lines,Tactile,25,35,10,3,lines_1,10
P2,,lines,Tactile,40,45,5,3,lines_2,15
P2,,lines,Tactile,55,55,0,3,lines_3,19
P2,,lines,Tactile,60,65,5,3,lines_4,25
P2,,lines,Tactile,75,75,0,3,lines_5,34
P3,,lines,Tactile,20,25,5,1,lines_0,3
P3,,lines,Tactile,33,35,2,1,lines_1,10
P3,,lines,Tactile,35,45,10,1,lines_2,15
P3,,lines,Tactile,60,55,5,1,lines_3,19
P3,,lines,Tactile,50,65,15,1,lines_4,25
P3,,lines,Tactile,50,75,25,1,lines_5,34
P4,,lines,Tactile,20,25,5,2,lines_0,3
P4,,lines,Tactile,25,35,10,2,lines_1,10
P4,,lines,Tactile,30,45,15,2,lines_2,15
P4,,lines,Tactile,30,55,25,2,lines_3,19
P4,,lines,Tactile,70,65,5,2,lines_4,25
P4,,lines,Tactile,70,75,5,2,lines_5,34
P5,,lines,Tactile,25,25,0,3,lines_0,3
P5,,lines,Tactile,25,35,10,3,lines_1,10
P5,,lines,Tactile,33,45,12,3,lines_2,15
P5,,lines,Tactile,50,55,5,3,lines_3,19
P5,,lines,Tactile,50,65,15,3,lines_4,25
P5,,lines,Tactile,75,75,0,3,lines_5,34
P6,,lines,Tactile,30,25,5,2,lines_0,3
P6,,lines,Tactile,27,35,8,2,lines_1,10
P6,,lines,Tactile,38,45,7,2,lines_2,15
P6,,lines,Tactile,45,55,10,2,lines_3,19
P6,,lines,Tactile,45,65,20,2,lines_4,25
P6,,lines,Tactile,50,75,25,2,lines_5,34
P7,,lines,Tactile,30,25,5,2,lines_0,3
P7,,lines,Tactile,30,35,5,2,lines_1,10
P7,,lines,Tactile,50,45,5,2,lines_2,15
P7,,lines,Tactile,60,55,5,2,lines_3,19
P7,,lines,Tactile,50,65,15,2,lines_4,25
P7,,lines,Tactile,80,75,5,2,lines_5,34
P8,,lines,Tactile,10,25,15,1,lines_0,3
P8,,lines,Tactile,30,35,5,1,lines_1,10
P8,,lines,Tactile,30,45,15,1,lines_2,15
P8,,lines,Tactile,50,55,5,1,lines_3,19
P8,,lines,Tactile,30,65,35,1,lines_4,25
P8,,lines,Tactile,65,75,10,1,lines_5,34
P9,,lines,Tactile,23,25,2,3,lines_0,3
P9,,lines,Tactile,30,35,5,3,lines_1,10
P9,,lines,Tactile,40,45,5,3,lines_2,15
P9,,lines,Tactile,55,55,0,3,lines_3,19
P9,,lines,Tactile,70,65,5,3,lines_4,25
P9,,lines,Tactile,82,75,7,3,lines_5,34
P10,,lines,Tactile,30,25,5,3,lines_0,3
P10,,lines,Tactile,35,35,0,3,lines_1,10
P10,,lines,Tactile,80,45,35,3,lines_2,15
P10,,lines,Tactile,65,55,10,3,lines_3,19
P10,,lines,Tactile,30,65,35,3,lines_4,25
P10,,lines,Tactile,50,75,25,3,lines_5,34
P11,,lines,Tactile,20,25,5,2,lines_0,3
P11,,lines,Tactile,33,35,2,2,lines_1,10
P11,,lines,Tactile,40,45,5,2,lines_2,15
P11,,lines,Tactile,80,55,25,2,lines_3,19
P11,,lines,Tactile,50,65,15,2,lines_4,25
P11,,lines,Tactile,90,75,15,2,lines_5,34
P12,,lines,Tactile,25,25,0,1,lines_0,3
P12,,lines,Tactile,25,35,10,1,lines_1,10
P12,,lines,Tactile,33,45,12,1,lines_2,15
P12,,lines,Tactile,33,55,22,1,lines_3,19
P12,,lines,Tactile,50,65,15,1,lines_4,25
P12,,lines,Tactile,80,75,5,1,lines_5,34
P1,,areas,Tactile,30,35,5,1,areas_1,6
P1,,areas,Tactile,50,45,5,1,areas_2,12
P1,,areas,Tactile,50,55,5,1,areas_3,17
P1,,areas,Tactile,50,65,15,1,areas_4,20
P1,,areas,Tactile,80,75,5,1,areas_5,27
P1,,areas,Tactile,20,25,5,1,areas_0,36
P2,,areas,Tactile,33,35,2,3,areas_1,6
P2,,areas,Tactile,40,45,5,3,areas_2,12
P2,,areas,Tactile,45,55,10,3,areas_3,17
P2,,areas,Tactile,50,65,15,3,areas_4,20
P2,,areas,Tactile,80,75,5,3,areas_5,27
P2,,areas,Tactile,33,25,8,3,areas_0,36
P3,,areas,Tactile,25,35,10,1,areas_1,6
P3,,areas,Tactile,20,45,25,1,areas_2,12
P3,,areas,Tactile,50,55,5,1,areas_3,17
P3,,areas,Tactile,60,65,5,1,areas_4,20
P3,,areas,Tactile,90,75,15,1,areas_5,27
P3,,areas,Tactile,20,25,5,1,areas_0,36
P4,,areas,Tactile,15,35,20,2,areas_1,6
P4,,areas,Tactile,25,45,20,2,areas_2,12
P4,,areas,Tactile,30,55,25,2,areas_3,17
P4,,areas,Tactile,35,65,30,2,areas_4,20
P4,,areas,Tactile,80,75,5,2,areas_5,27
P4,,areas,Tactile,15,25,10,2,areas_0,36
P5,,areas,Tactile,33,35,2,3,areas_1,6
P5,,areas,Tactile,50,45,5,3,areas_2,12
P5,,areas,Tactile,50,55,5,3,areas_3,17
P5,,areas,Tactile,75,65,10,3,areas_4,20
P5,,areas,Tactile,75,75,0,3,areas_5,27
P5,,areas,Tactile,25,25,0,3,areas_0,36
P6,,areas,Tactile,47,35,12,2,areas_1,6
P6,,areas,Tactile,50,45,5,2,areas_2,12
P6,,areas,Tactile,80,55,25,2,areas_3,17
P6,,areas,Tactile,60,65,5,2,areas_4,20
P6,,areas,Tactile,74,75,1,2,areas_5,27
P6,,areas,Tactile,40,25,15,2,areas_0,36
P7,,areas,Tactile,50,35,15,2,areas_1,6
P7,,areas,Tactile,60,45,15,2,areas_2,12
P7,,areas,Tactile,50,55,5,2,areas_3,17
P7,,areas,Tactile,80,65,15,2,areas_4,20
P7,,areas,Tactile,80,75,5,2,areas_5,27
P7,,areas,Tactile,25,25,0,2,areas_0,36
P8,,areas,Tactile,10,35,25,1,areas_1,6
P8,,areas,Tactile,45,45,0,1,areas_2,12
P8,,areas,Tactile,35,55,20,1,areas_3,17
P8,,areas,Tactile,75,65,10,1,areas_4,20
P8,1.0,areas,Tactile,95,75,20,1,areas_5,27
P8,,areas,Tactile,10,25,15,1,areas_0,36
P9,,areas,Tactile,65,35,30,3,areas_1,6
P9,,areas,Tactile,65,45,20,3,areas_2,12
P9,,areas,Tactile,70,55,15,3,areas_3,17
P9,,areas,Tactile,75,65,10,3,areas_4,20
P9,,areas,Tactile,88,75,13,3,areas_5,27
P9,,areas,Tactile,38,25,13,3,areas_0,36
P10,,areas,Tactile,25,35,10,3,areas_1,6
P10,,areas,Tactile,30,45,15,3,areas_2,12
P10,,areas,Tactile,60,55,5,3,areas_3,17
P10,,areas,Tactile,55,65,10,3,areas_4,20
P10,,areas,Tactile,85,75,10,3,areas_5,27
P10,,areas,Tactile,30,25,5,3,areas_0,36
P11,,areas,Tactile,50,35,15,2,areas_1,6
P11,,areas,Tactile,60,45,15,2,areas_2,12
P11,,areas,Tactile,50,55,5,2,areas_3,17
P11,,areas,Tactile,40,65,25,2,areas_4,20
P11,,areas,Tactile,90,75,15,2,areas_5,27
P11,,areas,Tactile,30,25,5,2,areas_0,36
P12,,areas,Tactile,25,35,10,1,areas_1,6
P12,,areas,Tactile,30,45,15,1,areas_2,12
P12,,areas,Tactile,40,55,15,1,areas_3,17
P12,,areas,Tactile,33,65,32,1,areas_4,20
P12,,areas,Tactile,80,75,5,1,areas_5,27
P12,,areas,Tactile,10,25,15,1,areas_0,36
P1,,textures,Tactile,20,55,35,1,textures_3,2
P1,1.0,textures,Tactile,99,65,34,1,textures_4,8
P1,1.0,textures,Tactile,99,75,24,1,textures_5,13
P1,,textures,Tactile,5,25,20,1,textures_0,22
P1,,textures,Tactile,10,35,25,1,textures_1,26
P1,,textures,Tactile,30,45,15,1,textures_2,31
P2,,textures,Tactile,25,55,30,3,textures_3,2
P2,,textures,Tactile,40,65,25,3,textures_4,8
P2,,textures,Tactile,50,75,25,3,textures_5,13
P2,,textures,Tactile,25,25,0,3,textures_0,22
P2,,textures,Tactile,25,35,10,3,textures_1,26
P2,,textures,Tactile,40,45,5,3,textures_2,31
P3,,textures,Tactile,25,55,30,1,textures_3,2
P3,,textures,Tactile,30,65,35,1,textures_4,8
P3,,textures,Tactile,80,75,5,1,textures_5,13
P3,,textures,Tactile,15,25,10,1,textures_0,22
P3,,textures,Tactile,25,35,10,1,textures_1,26
P3,,textures,Tactile,70,45,25,1,textures_2,31
P4,,textures,Tactile,50,55,5,2,textures_3,2
P4,1.0,textures,Tactile,70,65,5,2,textures_4,8
P4,,textures,Tactile,80,75,5,2,textures_5,13
P4,,textures,Tactile,20,25,5,2,textures_0,22
P4,,textures,Tactile,60,35,25,2,textures_1,26
P4,,textures,Tactile,80,45,35,2,textures_2,31
P5,,textures,Tactile,50,55,5,3,textures_3,2
P5,,textures,Tactile,50,65,15,3,textures_4,8
P5,,textures,Tactile,75,75,0,3,textures_5,13
P5,,textures,Tactile,10,25,15,3,textures_0,22
P5,,textures,Tactile,25,35,10,3,textures_1,26
P5,,textures,Tactile,50,45,5,3,textures_2,31
P6,,textures,Tactile,70,55,15,2,textures_3,2
P6,,textures,Tactile,60,65,5,2,textures_4,8
P6,1.0,textures,Tactile,80,75,5,2,textures_5,13
P6,,textures,Tactile,25,25,0,2,textures_0,22
P6,,textures,Tactile,40,35,5,2,textures_1,26
P6,,textures,Tactile,40,45,5,2,textures_2,31
P7,,textures,Tactile,50,55,5,2,textures_3,2
P7,,textures,Tactile,50,65,15,2,textures_4,8
P7,,textures,Tactile,50,75,25,2,textures_5,13
P7,,textures,Tactile,25,25,0,2,textures_0,22
P7,,textures,Tactile,25,35,10,2,textures_1,26
P7,,textures,Tactile,50,45,5,2,textures_2,31
P8,,textures,Tactile,75,55,20,1,textures_3,2
P8,1.0,textures,Tactile,90,65,25,1,textures_4,8
P8,,textures,Tactile,90,75,15,1,textures_5,13
P8,,textures,Tactile,10,25,15,1,textures_0,22
P8,,textures,Tactile,10,35,25,1,textures_1,26
P8,,textures,Tactile,35,45,10,1,textures_2,31
P9,,textures,Tactile,50,55,5,3,textures_3,2
P9,,textures,Tactile,60,65,5,3,textures_4,8
P9,,textures,Tactile,60,75,15,3,textures_5,13
P9,,textures,Tactile,30,25,5,3,textures_0,22
P9,,textures,Tactile,40,35,5,3,textures_1,26
P9,,textures,Tactile,50,45,5,3,textures_2,31
P10,,textures,Tactile,60,55,5,3,textures_3,2
P10,,textures,Tactile,80,65,15,3,textures_4,8
P10,,textures,Tactile,50,75,25,3,textures_5,13
P10,,textures,Tactile,70,25,45,3,textures_0,22
P10,,textures,Tactile,40,35,5,3,textures_1,26
P10,,textures,Tactile,30,45,15,3,textures_2,31
P11,,textures,Tactile,50,55,5,2,textures_3,2
P11,,textures,Tactile,33,65,32,2,textures_4,8
P11,,textures,Tactile,66,75,9,2,textures_5,13
P11,,textures,Tactile,5,25,20,2,textures_0,22
P11,,textures,Tactile,25,35,10,2,textures_1,26
P11,,textures,Tactile,15,45,30,2,textures_2,31
P12,,textures,Tactile,40,55,15,1,textures_3,2
P12,,textures,Tactile,80,65,15,1,textures_4,8
P12,,textures,Tactile,90,75,15,1,textures_5,13
P12,,textures,Tactile,10,25,15,1,textures_0,22
P12,,textures,Tactile,20,35,15,1,textures_1,26
P12,,textures,Tactile,10,45,35,1,textures_2,31
P1,,position_aligned,Tactile,80,75,5,1,position_aligned_5,5
P1,,position_aligned,Tactile,20,25,5,1,position_aligned_0,11
P1,,position_aligned,Tactile,50,35,15,1,position_aligned_1,14
P1,,position_aligned,Tactile,30,45,15,1,position_aligned_2,23
P1,,position_aligned,Tactile,60,55,5,1,position_aligned_3,29
P1,,position_aligned,Tactile,90,65,25,1,position_aligned_4,35
P2,,position_aligned,Tactile,50,75,25,3,position_aligned_5,5
P2,,position_aligned,Tactile,27,25,2,3,position_aligned_0,11
P2,,position_aligned,Tactile,33,35,2,3,position_aligned_1,14
P2,,position_aligned,Tactile,50,45,5,3,position_aligned_2,23
P2,,position_aligned,Tactile,40,55,15,3,position_aligned_3,29
P2,,position_aligned,Tactile,55,65,10,3,position_aligned_4,35
P3,,position_aligned,Tactile,80,75,5,1,position_aligned_5,5
P3,,position_aligned,Tactile,20,25,5,1,position_aligned_0,11
P3,,position_aligned,Tactile,28,35,7,1,position_aligned_1,14
P3,,position_aligned,Tactile,40,45,5,1,position_aligned_2,23
P3,,position_aligned,Tactile,30,55,25,1,position_aligned_3,29
P3,,position_aligned,Tactile,60,65,5,1,position_aligned_4,35
P4,,position_aligned,Tactile,70,75,5,2,position_aligned_5,5
P4,,position_aligned,Tactile,15,25,10,2,position_aligned_0,11
P4,,position_aligned,Tactile,25,35,10,2,position_aligned_1,14
P4,,position_aligned,Tactile,40,45,5,2,position_aligned_2,23
P4,,position_aligned,Tactile,50,55,5,2,position_aligned_3,29
P4,,position_aligned,Tactile,50,65,15,2,position_aligned_4,35
P5,,position_aligned,Tactile,50,75,25,3,position_aligned_5,5
P5,,position_aligned,Tactile,25,25,0,3,position_aligned_0,11
P5,,position_aligned,Tactile,25,35,10,3,position_aligned_1,14
P5,,position_aligned,Tactile,50,45,5,3,position_aligned_2,23
P5,,position_aligned,Tactile,33,55,22,3,position_aligned_3,29
P5,,position_aligned,Tactile,50,65,15,3,position_aligned_4,35
P6,,position_aligned,Tactile,80,75,5,2,position_aligned_5,5
P6,,position_aligned,Tactile,15,25,10,2,position_aligned_0,11
P6,,position_aligned,Tactile,40,35,5,2,position_aligned_1,14
P6,,position_aligned,Tactile,45,45,0,2,position_aligned_2,23
P6,,position_aligned,Tactile,48,55,7,2,position_aligned_3,29
P6,,position_aligned,Tactile,64,65,1,2,position_aligned_4,35
P7,,position_aligned,Tactile,50,75,25,2,position_aligned_5,5
P7,,position_aligned,Tactile,25,25,0,2,position_aligned_0,11
P7,,position_aligned,Tactile,30,35,5,2,position_aligned_1,14
P7,,position_aligned,Tactile,30,45,15,2,position_aligned_2,23
P7,,position_aligned,Tactile,50,55,5,2,position_aligned_3,29
P7,,position_aligned,Tactile,50,65,15,2,position_aligned_4,35
P8,,position_aligned,Tactile,35,75,40,1,position_aligned_5,5
P8,,position_aligned,Tactile,85,25,60,1,position_aligned_0,11
P8,,position_aligned,Tactile,80,35,45,1,position_aligned_1,14
P8,,position_aligned,Tactile,40,45,5,1,position_aligned_2,23
P8,,position_aligned,Tactile,25,55,30,1,position_aligned_3,29
P8,,position_aligned,Tactile,90,65,25,1,position_aligned_4,35
P9,,position_aligned,Tactile,75,75,0,3,position_aligned_5,5
P9,,position_aligned,Tactile,25,25,0,3,position_aligned_0,11
P9,,position_aligned,Tactile,36,35,1,3,position_aligned_1,14
P9,,position_aligned,Tactile,42,45,3,3,position_aligned_2,23
P9,,position_aligned,Tactile,58,55,3,3,position_aligned_3,29
P9,,position_aligned,Tactile,55,65,10,3,position_aligned_4,35
P10,,position_aligned,Tactile,40,75,35,3,position_aligned_5,5
P10,,position_aligned,Tactile,15,25,10,3,position_aligned_0,11
P10,,position_aligned,Tactile,25,35,10,3,position_aligned_1,14
P10,,position_aligned,Tactile,35,45,10,3,position_aligned_2,23
P10,,position_aligned,Tactile,25,55,30,3,position_aligned_3,29
P10,,position_aligned,Tactile,45,65,20,3,position_aligned_4,35
P11,,position_aligned,Tactile,30,75,45,2,position_aligned_5,5
P11,,position_aligned,Tactile,10,25,15,2,position_aligned_0,11
P11,,position_aligned,Tactile,40,35,5,2,position_aligned_1,14
P11,,position_aligned,Tactile,33,45,12,2,position_aligned_2,23
P11,,position_aligned,Tactile,50,55,5,2,position_aligned_3,29
P11,,position_aligned,Tactile,85,65,20,2,position_aligned_4,35
P12,,position_aligned,Tactile,60,75,15,1,position_aligned_5,5
P12,,position_aligned,Tactile,20,25,5,1,position_aligned_0,11
P12,,position_aligned,Tactile,25,35,10,1,position_aligned_1,14
P12,,position_aligned,Tactile,60,45,15,1,position_aligned_2,23
P12,,position_aligned,Tactile,50,55,5,1,position_aligned_3,29
P12,,position_aligned,Tactile,40,65,25,1,position_aligned_4,35
P1,,position_unaligned,Tactile,50,45,5,1,position_unaligned_2,4
P1,,position_unaligned,Tactile,60,55,5,1,position_unaligned_3,9
P1,,position_unaligned,Tactile,99,65,34,1,position_unaligned_4,16
P1,,position_unaligned,Tactile,60,75,15,1,position_unaligned_5,21
P1,,position_unaligned,Tactile,15,25,10,1,position_unaligned_0,28
P1,,position_unaligned,Tactile,20,35,15,1,position_unaligned_1,33
P2,,position_unaligned,Tactile,45,45,0,3,position_unaligned_2,4
P2,,position_unaligned,Tactile,45,55,10,3,position_unaligned_3,9
P2,,position_unaligned,Tactile,70,65,5,3,position_unaligned_4,16
P2,,position_unaligned,Tactile,80,75,5,3,position_unaligned_5,21
P2,,position_unaligned,Tactile,23,25,2,3,position_unaligned_0,28
P2,,position_unaligned,Tactile,45,35,10,3,position_unaligned_1,33
P3,,position_unaligned,Tactile,30,45,15,1,position_unaligned_2,4
P3,,position_unaligned,Tactile,50,55,5,1,position_unaligned_3,9
P3,,position_unaligned,Tactile,60,65,5,1,position_unaligned_4,16
P3,,position_unaligned,Tactile,75,75,0,1,position_unaligned_5,21
P3,,position_unaligned,Tactile,15,25,10,1,position_unaligned_0,28
P3,,position_unaligned,Tactile,60,35,25,1,position_unaligned_1,33
P4,,position_unaligned,Tactile,40,45,5,2,position_unaligned_2,4
P4,,position_unaligned,Tactile,50,55,5,2,position_unaligned_3,9
P4,,position_unaligned,Tactile,70,65,5,2,position_unaligned_4,16
P4,,position_unaligned,Tactile,60,75,15,2,position_unaligned_5,21
P4,,position_unaligned,Tactile,15,25,10,2,position_unaligned_0,28
P4,,position_unaligned,Tactile,40,35,5,2,position_unaligned_1,33
P5,,position_unaligned,Tactile,25,45,20,3,position_unaligned_2,4
P5,,position_unaligned,Tactile,50,55,5,3,position_unaligned_3,9
P5,,position_unaligned,Tactile,25,65,40,3,position_unaligned_4,16
P5,,position_unaligned,Tactile,50,75,25,3,position_unaligned_5,21
P5,,position_unaligned,Tactile,25,25,0,3,position_unaligned_0,28
P5,,position_unaligned,Tactile,25,35,10,3,position_unaligned_1,33
P6,,position_unaligned,Tactile,35,45,10,2,position_unaligned_2,4
P6,,position_unaligned,Tactile,46,55,9,2,position_unaligned_3,9
P6,,position_unaligned,Tactile,70,65,5,2,position_unaligned_4,16
P6,,position_unaligned,Tactile,90,75,15,2,position_unaligned_5,21
P6,,position_unaligned,Tactile,20,25,5,2,position_unaligned_0,28
P6,,position_unaligned,Tactile,42,35,7,2,position_unaligned_1,33
P7,,position_unaligned,Tactile,30,45,15,2,position_unaligned_2,4
P7,,position_unaligned,Tactile,50,55,5,2,position_unaligned_3,9
P7,,position_unaligned,Tactile,50,65,15,2,position_unaligned_4,16
P7,,position_unaligned,Tactile,80,75,5,2,position_unaligned_5,21
P7,,position_unaligned,Tactile,25,25,0,2,position_unaligned_0,28
P7,,position_unaligned,Tactile,30,35,5,2,position_unaligned_1,33
P8,,position_unaligned,Tactile,35,45,10,1,position_unaligned_2,4
P8,,position_unaligned,Tactile,85,55,30,1,position_unaligned_3,9
P8,,position_unaligned,Tactile,95,65,30,1,position_unaligned_4,16
P8,,position_unaligned,Tactile,85,75,10,1,position_unaligned_5,21
P8,,position_unaligned,Tactile,10,25,15,1,position_unaligned_0,28
P8,,position_unaligned,Tactile,25,35,10,1,position_unaligned_1,33
P9,,position_unaligned,Tactile,40,45,5,3,position_unaligned_2,4
P9,,position_unaligned,Tactile,50,55,5,3,position_unaligned_3,9
P9,,position_unaligned,Tactile,50,65,15,3,position_unaligned_4,16
P9,,position_unaligned,Tactile,80,75,5,3,position_unaligned_5,21
P9,,position_unaligned,Tactile,25,25,0,3,position_unaligned_0,28
P9,,position_unaligned,Tactile,36,35,1,3,position_unaligned_1,33
P10,,position_unaligned,Tactile,25,45,20,3,position_unaligned_2,4
P10,,position_unaligned,Tactile,55,55,0,3,position_unaligned_3,9
P10,,position_unaligned,Tactile,60,65,5,3,position_unaligned_4,16
P10,,position_unaligned,Tactile,75,75,0,3,position_unaligned_5,21
P10,,position_unaligned,Tactile,20,25,5,3,position_unaligned_0,28
P10,,position_unaligned,Tactile,25,35,10,3,position_unaligned_1,33
P11,,position_unaligned,Tactile,10,45,35,2,position_unaligned_2,4
P11,,position_unaligned,Tactile,20,55,35,2,position_unaligned_3,9
P11,,position_unaligned,Tactile,80,65,15,2,position_unaligned_4,16
P11,,position_unaligned,Tactile,80,75,5,2,position_unaligned_5,21
P11,,position_unaligned,Tactile,10,25,15,2,position_unaligned_0,28
P11,,position_unaligned,Tactile,50,35,15,2,position_unaligned_1,33
P12,,position_unaligned,Tactile,30,45,15,1,position_unaligned_2,4
P12,,position_unaligned,Tactile,50,55,5,1,position_unaligned_3,9
P12,,position_unaligned,Tactile,60,65,5,1,position_unaligned_4,16
P12,,position_unaligned,Tactile,75,75,0,1,position_unaligned_5,21
P12,,position_unaligned,Tactile,30,25,5,1,position_unaligned_0,28
P12,,position_unaligned,Tactile,25,35,10,1,position_unaligned_1,33



==> vis_tactile_vis23_supplemental-main/Data_Analysis/tabular_data.csv <==
participant_id,FCWrong,type,truePercent,RespondedPercent,abs_diff,condition_order,label,trial_order
P1,,table,55,43,12,3,table_3,1
P1,,table,45,55,10,3,table_2,2
P1,,table,25,26,1,3,table_0,3
P1,,table,65,39,26,3,table_4,4
P1,,table,75,75,0,3,table_5,5
P1,,table,35,40,5,3,table_1,6
P2,,table,55,54,1,1,table_3,1
P2,,table,45,40,5,1,table_2,2
P2,,table,25,25,0,1,table_0,3
P2,,table,65,60,5,1,table_4,4
P2,,table,75,75,0,1,table_5,5
P2,,table,35,30,5,1,table_1,6
P3,,table,55,55,0,2,table_3,1
P3,,table,45,45,0,2,table_2,2
P3,,table,25,25,0,2,table_0,3
P3,,table,65,65,0,2,table_4,4
P3,,table,75,75,0,2,table_5,5
P3,,table,35,35,0,2,table_1,6
P4,,table,55,45,10,3,table_3,1
P4,,table,45,40,5,3,table_2,2
P4,,table,25,18,7,3,table_0,3
P4,,table,65,65,0,3,table_4,4
P4,,table,75,75,0,3,table_5,5
P4,,table,35,37,2,3,table_1,6
P5,,table,55,50,5,2,table_3,1
P5,,table,45,22,23,2,table_2,2
P5,,table,25,40,15,2,table_0,3
P5,,table,65,50,15,2,table_4,4
P5,,table,75,15,60,2,table_5,5
P5,,table,35,21,14,2,table_1,6
P6,,table,55,54,1,1,table_3,1
P6,,table,45,46,1,1,table_2,2
P6,,table,25,25,0,1,table_0,3
P6,,table,65,70,5,1,table_4,4
P6,,table,75,75,0,1,table_5,5
P6,,table,35,40,5,1,table_1,6
P7,,table,55,45,10,3,table_3,1
P7,,table,45,45,0,3,table_2,2
P7,,table,25,20,5,3,table_0,3
P7,,table,65,70,5,3,table_4,4
P7,,table,75,75,0,3,table_5,5
P7,,table,35,40,5,3,table_1,6
P8,,table,55,60,5,2,table_3,1
P8,,table,45,45,0,2,table_2,2
P8,,table,25,25,0,2,table_0,3
P8,,table,65,70,5,2,table_4,4
P8,,table,75,75,0,2,table_5,5
P8,,table,35,30,5,2,table_1,6
P9,,table,55,55,0,1,table_3,1
P9,,table,45,40,5,1,table_2,2
P9,,table,25,25,0,1,table_0,3
P9,,table,65,55,10,1,table_4,4
P9,,table,75,75,0,1,table_5,5
P9,,table,35,40,5,1,table_1,6
P10,,table,55,44,11,2,table_3,1
P10,,table,45,42,3,2,table_2,2
P10,,table,25,19,6,2,table_0,3
P10,,table,65,43,22,2,table_4,4
P10,,table,75,28,47,2,table_5,5
P10,,table,35,33,2,2,table_1,6
P11,,table,55,50,5,1,table_3,1
P11,,table,45,48,3,1,table_2,2
P11,,table,25,30,5,1,table_0,3
P11,,table,65,55,10,1,table_4,4
P11,,table,75,75,0,1,table_5,5
P11,,table,35,33,2,1,table_1,6
P12,,table,55,42,13,3,table_3,1
P12,,table,45,43,2,3,table_2,2
P12,,table,25,27,2,3,table_0,3
P12,,table,65,65,0,3,table_4,4
P12,,table,75,77,2,3,table_5,5
P12,,table,35,31,4,3,table_1,6


==> vis_tactile_vis23_supplemental-main/Results/likert_results.csv <==
participant_id,1=leastaccuracy 7=highestaccuracy - Tactile,1=extremelyeasy 10=extremelydemanding - Tactile,1=extremelyrelaxed 10=extremelystressed - Tactile,1=leastaccuracy 7=highestaccuracy - Visual,1=extremelyeasy 10=extremelydemanding - Visual,1=extremelyrelaxed 10=extremelystressed - Visual,1=leastaccuracy 7=highestaccuracy - Tabular,1=extremelyeasy 10=extremelydemanding - Tabular,1=extremelyrelaxed 10=extremelystressed - Tabular
P1,4,2,3,6,2,1,5,6,3
P2,4,5,2,2,9,2,5,5,6
P3,2,4,3,4,5,5,5,7,7
P4,3,8,5,5,6,3,6,4,2
P5,4,6,2,4,5,3,2,7,7
P6,3,6,4,4,6,5,4,6,6
P7,4,10,9,5,8,7,5,7,6
P8,3,6,3,6,4,4,5,6,7
P9,4,5,5,5,5,5,5,3,2
P10,3,8,4,4,5,3,2,3,5
P11,2,10,4,4,9,4,6,3,1
P12,3,8,8,5,2,3,6,8,8


==> vis_tactile_vis23_supplemental-main/Results/mae_results.csv <==
Encoding Type,Tactile Modality MAE,Visual Modality MAE
Length,9.57,6.43
Position Non-Aligned,10.04,6.45
Area,11.36,10.74
Position Aligned,12.04,6.12
Shading,14.78,14.30
Curvature,18.14,16.60

==> vis_tactile_vis23_supplemental-main/Stimuli/base_values.csv <==
Encoding Channel,Base,Standard
1,Position along a common scale,2.4 cm
2,Position along identical non-aligned scales,2.4 cm
3,Length,1.2 cm
4,Curvature,1*
5,Area,24.63 cm2
6,Shading,1*


==> vis_tactile_vis23_supplemental-main/Stimuli/tabular/tabular_0.csv <==
Stimulus a,Stimulus b
51.4,93.5

==> vis_tactile_vis23_supplemental-main/Stimuli/tabular/tabular_1.csv <==
Stimulus a,Stimulus b
28.4,12.8

==> vis_tactile_vis23_supplemental-main/Stimuli/tabular/tabular_2.csv <==
Stimulus a,Stimulus b
45.2,11.3

==> vis_tactile_vis23_supplemental-main/Stimuli/tabular/tabular_3.csv <==
Stimulus a,Stimulus b
35.8,55.0

==> vis_tactile_vis23_supplemental-main/Stimuli/tabular/tabular_4.csv <==
Stimulus a,Stimulus b
45.5,60.7

==> vis_tactile_vis23_supplemental-main/Stimuli/tabular/tabular_5.csv <==
Stimulus a,Stimulus b
34.8,12.2
